Developments and applications of the OPTIMADE API for materials discovery, design, and data exchange

The Open Databases Integration for Materials Design (OPTIMADE) application programming interface (API) empowers users with holistic access to a growing federation of databases, enhancing the accessibility and discoverability of materials and chemical data. Since the first release of the OPTIMADE specification (v1.0), the API has undergone significant development, leading to the upcoming v1.2 release, and has underpinned multiple scientific studies. In this work, we highlight the latest features of the API format, accompanying software tools, and provide an update on the implementation of OPTIMADE in contributing materials databases. We end by providing several use cases that demonstrate the utility of the OPTIMADE API in materials research that continue to drive its ongoing development.

==> response1.json <==
{
 "data": [
  {
   "id": "mp-7000",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2ba4bcd30f748b475981",
    "last_modified": "2023-03-11T14:56:30Z",
    "elements": ["O", "Si"],
    "nelements": 2,
    "elements_ratios": [0.3333333333333333, 0.6666666666666666],
    "chemical_formula_descriptive": "O6Si3",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O6Si3",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [1, 1, 1],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
      [4.914966, -1e-8, 0],
      [-2.45748252, 4.2564861, 0],
      [0, 0, 5.43130114]
    ],
    "nsites": 9,
    "species_at_sites": ["Si", "Si", "Si", "O", "O", "O", "O", "O", "O"],
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "cartesian_site_positions": [
     [
      1.305141436341493,
      2.260571195892713,
      0
     ],
     [
      -1.1523415935035533,
      1.9959148987964008,
      3.62086923710038
     ],
     [
      2.30468363716206,
      -4.6891141e-9,
      1.81043190289962
     ],
     [
      0.307313190521449,
      1.7596070465121378,
      4.262979274449718
     ],
     [
      0.779965212276153,
      3.642819213957245,
      0.6421154686504772
     ],
     [
      -1.087270070349083,
      3.1105416730445072,
      2.4525473715500974
     ],
     [
      1.3702077931391026,
      1.145944421379828,
      1.168321865550283
     ],
     [
      3.237442955715446,
      0.6136668728689292,
      2.978753768449903
     ],
     [
      2.76479135869693,
      2.4968790422373526,
      4.789185671349523
     ]
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-7000_R2SCAN",
      "energy_above_hull": 0,
      "formation_energy_per_atom": -3.045818020555556,
      "last_updated_thermo": "2023-04-27T01:10:53Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-7000_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0,
      "formation_energy_per_atom": -3.045818020555556,
      "last_updated_thermo": "2023-04-27T01:11:13Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-7000_GGA_GGA+U",
      "energy_above_hull": 0.010580068888888405,
      "formation_energy_per_atom": -3.257452020277777,
      "last_updated_thermo": "2023-04-27T01:12:06Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-683953",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2b75bcd30f748b474984",
    "last_modified": "2021-02-15T22:29:02Z",
    "elements": [ "O", "Si" ],
    "nelements": 2,
    "elements_ratios": [ 0.3333333333333333, 0.6666666666666666 ],
    "chemical_formula_descriptive": "O96Si48",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O96Si48",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [ 1, 1, 1 ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [ -8.324448, 8.324448, 8.324448 ],
     [ 8.324448, -8.324448, 8.324448 ],
     [ 8.324448, 8.324448, -8.324448 ]
    ],
    "species_at_sites": ["Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "Si", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O", "O"],
    "cartesian_site_positions": [
     [ 2.52226612176, 6.473581907232, 3.990815291232 ],
     [
      6.684498446208,
      0.17141703321599994,
      2.3113495827839996
     ],
     [
      4.3336327087679996,
      2.522282770656001,
      10.175314092768001
     ],
     [
      -6.013090092768,
      6.684490121760001,
      8.153039291232
     ],
     [
      10.175314092768,
      4.3336327087679996,
      2.522282770656001
     ],
     [
      -2.3113579072320003,
      6.684506770656,
      8.495856708768
     ],
     [
      8.153030966784002,
      6.013098417216001,
      1.6399495537920004
     ],
     [
      10.175322417216,
      -4.333641033216001,
      5.802173553792001
     ],
     [
      6.473573582784001,
      -3.990806966784,
      5.802173553792
     ],
     [
      6.013098417216001,
      1.6399495537919995,
      8.153030966784
     ],
     [
      10.635805907232001,
      1.6399412293439994,
      -0.1714087087679996
     ],
     [
      0.17140870876800018,
      14.337538092768,
      1.63995787824
     ],
     [
      6.684498446208001,
      -0.17141703321600063,
      6.013098417216001
     ],
     [
      5.80218187824,
      1.8508660927680007,
      4.333632708768
     ],
     [
      3.9908152912320003,
      5.802165229344,
      -1.850866092768
     ],
     [
      1.6399578782400002,
      0.17140870876799993,
      14.337538092768002
     ],
     [
      1.8508660927680007,
      4.3336327087679996,
      5.80218187824
     ],
     [
      14.337538092768,
      1.6399578782400006,
      0.17140870876800027
     ],
     [
      -0.17141703321600057,
      6.013098417216001,
      6.684498446208001
     ],
     [
      5.802173553792,
      6.473573582784,
      -3.9908069667839996
     ],
     [
      2.522274446208,
      1.8508744172159999,
      12.315254966784002
     ],
     [
      1.6399495537919997,
      8.153030966784002,
      6.013098417216001
     ],
     [
      5.802165229343999,
      -1.8508660927679998,
      3.9908152912320003
     ],
     [
      12.315254966784,
      2.5222744462080007,
      1.8508744172159997
     ],
     [
      8.495865033215999,
      2.311349582784,
      1.6399495537920004
     ],
     [
      1.6399412293439997,
      -0.17140870876799946,
      10.635805907232
     ],
     [
      0.1714170332159999,
      2.3113495827840005,
      6.684498446208
     ],
     [
      12.658089033216,
      2.5222744462080007,
      -1.8508744172160003
     ],
     [
      -0.1714087087679993,
      10.635805907232001,
      1.639941229343999
     ],
     [
      6.684506770656,
      8.495856708768,
      -2.311357907232
     ],
     [
      2.311349582784,
      6.684498446208,
      0.17141703321600057
     ],
     [
      -3.990806966783999,
      5.802173553792,
      6.473573582784
     ],
     [
      1.8508744172159997,
      12.315254966784002,
      2.522274446208
     ],
     [
      6.684490121760001,
      8.153039291232,
      -6.013090092768
     ],
     [
      5.8021735537920005,
      10.175322417216,
      -4.333641033216001
     ],
     [
      6.473581907232001,
      3.9908152912320003,
      2.5222661217599995
     ],
     [
      1.639949553792,
      8.495865033215999,
      2.3113495827839996
     ],
     [
      2.522282770656001,
      10.175314092768,
      4.3336327087679996
     ],
     [
      6.013098417216001,
      6.684498446208001,
      -0.17141703321600035
     ],
     [
      -1.8508744172160005,
      12.658089033216001,
      2.5222744462080007
     ],
     [
      -1.8508660927679998,
      3.9908152912320003,
      5.802165229343999
     ],
     [
      8.153039291232,
      -6.013090092768,
      6.684490121760001
     ],
     [
      3.9908152912320003,
      2.52226612176,
      6.473581907232002
     ],
     [
      -4.333641033216001,
      5.8021735537920005,
      10.175322417216
     ],
     [
      4.3336327087679996,
      5.80218187824,
      1.8508660927680003
     ],
     [
      2.5222744462080007,
      -1.8508744172160005,
      12.658089033216
     ],
     [
      2.311349582784,
      1.639949553792,
      8.495865033215999
     ],
     [
      8.495856708768,
      -2.3113579072319994,
      6.684506770656001
     ],
     [
      1.1920526291519993,
      7.148261768736001,
      1.3796523892800008
     ],
     [
      2.9966264665920006,
      0.4911840542399999,
      11.430540957792001
     ],
     [
      7.268325282240001,
      -4.653416378688,
      7.1588421421440005
     ],
     [
      7.132395370848,
      1.1761862312640008,
      6.944795610720001
     ],
     [
      7.833255621312,
      -3.1061012822399996,
      5.327829857856
     ],
     [
      0.4911840542400005,
      11.430540957792,
      2.9966264665920006
     ],
     [
      2.9966264665920006,
      8.81563205424,
      5.218355042207999
     ],
     [
      2.78257161072,
      13.662858231264,
      2.970171370848001
     ],
     [
      7.132395370848,
      -1.1761862312639995,
      1.3796523892799994
     ],
     [
      5.218355042208,
      2.996626466592001,
      8.81563205424
     ],
     [
      5.354276629152,
      2.7825716107200003,
      2.986037768736
     ],
     [
      3.67103994576,
      1.165597533408,
      9.380579042208
     ],
     [
      1.176186231264,
      9.70410038928,
      1.1920526291519997
     ],
     [
      4.653408054240001,
      7.158850466592001,
      -1.056131042208
     ],
     [
      0.4911923786880001,
      5.21834671776,
      5.327829857855999
     ],
     [
      15.26924361072,
      1.1920526291520006,
      -1.1761862312640008
     ],
     [
      12.977864378688,
      1.1656058578560002,
      1.0561227177599997
     ],
     [
      5.3384102312640005,
      5.354276629152,
      -2.78257161072
     ],
     [
      1.0561227177599994,
      12.977864378688,
      1.1656058578560013
     ],
     [
      13.662858231264,
      2.9701713708480004,
      2.7825716107199994
     ],
     [
      5.338410231264001,
      2.970171370847999,
      5.54187638928
     ],
     [
      2.970171370847999,
      5.5418763892800005,
      5.338410231264001
     ],
     [
      -2.7825716107199994,
      5.338410231264,
      5.354276629152
     ],
     [
      -2.9860377687360002,
      5.354276629152,
      11.107019610720002
     ],
     [
      5.327829857856,
      0.4911923786880005,
      5.218346717759999
     ],
     [
      1.192052629152001,
      -1.1761862312640012,
      15.26924361072
     ],
     [
      -1.176186231263999,
      1.379652389279999,
      7.132395370847999
     ],
     [
      -5.338410231264,
      5.354276629152,
      5.5418763892800005
     ],
     [
      2.7825716107200007,
      2.986037768736,
      5.354276629151999
     ],
     [
      2.9966264665920006,
      -0.4912007031360003,
      13.542803042208
     ],
     [
      3.1061012822400005,
      2.9966181421439995,
      7.8332556213119995
     ],
     [
      -1.0561310422079997,
      11.99548794576,
      1.1655975334079989
     ],
     [
      11.10701961072,
      -2.9860377687360002,
      5.354276629152
     ],
     [
      7.132395370848,
      9.500634231264,
      -6.94479561072
     ],
     [
      -6.94479561072,
      7.132395370848,
      9.500634231264002
     ],
     [
      8.815640378688,
      -5.218363366656,
      5.327829857856
     ],
     [
      7.158850466592001,
      1.056131042208,
      3.6710232968640004
     ],
     [
      -0.49119237868800075,
      13.542811366656002,
      2.9966181421440004
     ],
     [
      1.3796523892799994,
      7.132395370848,
      -1.1761862312639995
     ],
     [
      7.158850466592001,
      9.380579042208,
      -3.67103994576
     ],
     [
      5.21834671776,
      5.327829857855999,
      0.4911923786880002
     ],
     [
      6.94479561072,
      1.1920526291520002,
      9.500634231264
     ],
     [
      2.9860377687360002,
      2.9701713708480004,
      11.10701961072
     ],
     [
      9.380579042208,
      -3.67103994576,
      7.158850466592
     ],
     [
      7.268308633344001,
      4.653416378688,
      1.1656058578559998
     ],
     [
      -0.4911840542399996,
      3.106092957792,
      5.327821533407999
     ],
     [
      3.1060929577920002,
      5.327821533408,
      -0.49118405424000006
     ],
     [
      5.354276629152,
      -2.7825716107200003,
      5.338410231264
     ],
     [
      9.70410038928,
      1.1920526291520002,
      1.1761862312640003
     ],
     [
      7.158850466592001,
      -1.0561310422080006,
      4.653408054240001
     ],
     [
      5.5418763892800005,
      -5.338410231264,
      5.354276629152
     ],
     [
      1.1656058578559996,
      9.38057071776,
      3.671031621312
     ],
     [
      11.10701961072,
      2.9860377687360002,
      2.9701713708480013
     ],
     [
      11.99548794576,
      1.165597533408,
      -1.056131042208
     ],
     [
      1.1655975334079995,
      -1.0561310422079995,
      11.99548794576
     ],
     [
      1.1920526291519993,
      9.500634231264002,
      6.944795610720002
     ],
     [
      1.0561310422080004,
      3.671023296864,
      7.158850466592
     ],
     [
      2.996618142144,
      7.833255621312,
      3.1061012822400005
     ],
     [
      6.94479561072,
      7.132395370848,
      1.1761862312640003
     ],
     [
      5.327829857856,
      7.833255621312,
      -3.10610128224
     ],
     [
      11.310485768736001,
      2.970171370848,
      -2.78257161072
     ],
     [
      2.970171370848,
      -2.78257161072,
      11.310485768736001
     ],
     [
      -5.218363366656001,
      5.327829857856,
      8.815640378688
     ],
     [
      5.327821533408,
      -0.4911840542400001,
      3.1060929577920002
     ],
     [
      1.1656058578560005,
      1.0561227177599997,
      12.977864378687999
     ],
     [
      3.671023296864,
      7.158850466592001,
      1.0561310422080008
     ],
     [
      2.9701713708479995,
      2.7825716107200003,
      13.662858231264002
     ],
     [
      9.38057071776,
      3.6710316213120002,
      1.1656058578559998
     ],
     [
      5.54187638928,
      5.338410231264001,
      2.9701713708480004
     ],
     [
      9.500634231264,
      6.94479561072,
      1.1920526291520008
     ],
     [
      7.1588421421440005,
      7.26832528224,
      -4.653416378688
     ],
     [
      7.148261768736001,
      -1.3796523892800003,
      7.132395370847999
     ],
     [
      -1.3796523892800003,
      7.132395370848,
      7.148261768736
     ],
     [
      7.132395370848,
      7.148261768736001,
      -1.3796523892800003
     ],
     [
      9.500634231264002,
      -6.944795610720001,
      7.132395370848001
     ],
     [
      -3.106101282239999,
      5.327829857855999,
      7.8332556213119995
     ],
     [
      5.327829857856,
      8.815640378688,
      -5.218363366656
     ],
     [
      -4.653416378688,
      7.158842142144,
      7.268325282240001
     ],
     [
      2.9860377687360002,
      5.354276629151999,
      2.7825716107200003
     ],
     [
      5.354276629152,
      5.5418763892800005,
      -5.3384102312640005
     ],
     [
      2.970171370848001,
      11.10701961072,
      2.986037768736
     ],
     [
      7.833255621312,
      3.1061012822400005,
      2.9966181421440004
     ],
     [
      -1.0561310422080004,
      4.653408054240001,
      7.158850466592001
     ],
     [
      4.653416378688001,
      1.1656058578559993,
      7.268308633343999
     ],
     [
      -2.78257161072,
      11.310485768736001,
      2.970171370848
     ],
     [
      1.1920526291519995,
      1.1761862312640008,
      9.70410038928
     ],
     [
      8.81563205424,
      5.2183550422080005,
      2.9966264665920006
     ],
     [
      -1.1761862312640008,
      15.26924361072,
      1.1920526291520015
     ],
     [
      5.354276629152,
      11.107019610720002,
      -2.9860377687360002
     ],
     [
      1.1656058578559998,
      7.268308633344001,
      4.653416378688
     ],
     [
      13.542803042208,
      2.996626466592,
      -0.4912007031359998
     ],
     [
      -3.67103994576,
      7.158850466592001,
      9.380579042208002
     ],
     [
      11.430540957792001,
      2.996626466592001,
      0.4911840542399994
     ],
     [
      7.148261768736,
      1.3796523892800006,
      1.1920526291519995
     ],
     [
      1.3796523892800008,
      1.192052629151999,
      7.148261768736
     ],
     [
      1.1761862312640006,
      6.94479561072,
      7.132395370848
     ]
    ],
    "nsites": 144,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-683953_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.8761812549305557,
      "formation_energy_per_atom": -2.1696367656250004,
      "last_updated_thermo": "2023-04-27T01:11:09Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-683953_GGA_GGA+U",
      "energy_above_hull": 0.8761812549305557,
      "formation_energy_per_atom": -2.391850834236111,
      "last_updated_thermo": "2023-04-27T01:12:09Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-560809",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2b80bcd30f748b474cb4",
    "last_modified": "2021-03-06T01:29:15Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O48Si24",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O48Si24",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      8.58754618,
      0,
      0
     ],
     [
      0,
      11.91062074,
      -4.21136837
     ],
     [
      0,
      0.00063668,
      12.63322903
     ]
    ],
    "cartesian_site_positions": [
     [
      0.5464461735442321,
      4.51044699923908,
      1.4227774971709803
     ],
     [
      3.7473269164557683,
      9.06608440080334,
      4.643843255437388
     ],
     [
      8.041114948786122,
      4.549822423666547,
      -1.552785091754634
     ],
     [
      8.041114948786122,
      11.858269812891566,
      3.6146563783327337
     ],
     [
      8.041100006455768,
      2.8451730191966593,
      3.778017404562613
     ],
     [
      0.5464312312138788,
      7.361434996333453,
      9.974645751754636
     ],
     [
      4.840219263544233,
      7.40081042076092,
      6.999083162829021
     ],
     [
      0.5464312312138788,
      0.052987607108437,
      4.807204281667266
     ],
     [
      3.7510250573427233,
      4.510107036847045,
      6.255368886304493
     ],
     [
      3.7504014297391315,
      2.720226158675121,
      8.78684354108791
     ],
     [
      4.836521122657277,
      7.401150383152955,
      2.1664917736955087
     ],
     [
      4.837144750260868,
      9.191031261324879,
      -0.3649828810879096
     ],
     [
      4.840204321213879,
      4.549822423666547,
      -1.552785091754634
     ],
     [
      3.7473418587861214,
      0.052987607108437,
      4.807204281667266
     ],
     [
      8.044798147342723,
      7.401150383152955,
      2.1664917736955087
     ],
     [
      0.5464461735442321,
      9.06608440080334,
      4.643843255437388
     ],
     [
      8.044174519739132,
      9.191031261324879,
      -0.3649828810879096
     ],
     [
      4.840204321213879,
      11.858269812891566,
      3.6146563783327337
     ],
     [
      3.7473418587861214,
      7.361434996333453,
      9.974645751754636
     ],
     [
      4.840219263544233,
      2.8451730191966593,
      3.778017404562613
     ],
     [
      0.5427480326572768,
      4.510107036847045,
      6.255368886304493
     ],
     [
      0.5433716602608685,
      2.720226158675121,
      8.78684354108791
     ],
     [
      8.041100006455768,
      7.40081042076092,
      6.999083162829021
     ],
     [
      3.7473269164557683,
      4.51044699923908,
      1.4227774971709803
     ],
     [
      0.0037270809175818,
      1.368670504512919,
      4.0725497550981755
     ],
     [
      0.0332580205968276,
      5.913707679273943,
      2.0196656914459723
     ],
     [
      0.08290966685127521,
      3.6156204277036896,
      7.520464350312276
     ],
     [
      4.3270311105968275,
      5.997549740726057,
      6.40219496855403
     ],
     [
      4.33375859427424,
      1.2337250306199905,
      8.642866523678196
     ],
     [
      4.29377309,
      0.00031834,
      6.316614515
     ],
     [
      4.290046009082419,
      1.368670504512919,
      4.0725497550981755
     ],
     [
      4.33375859427424,
      3.351570779748553,
      10.140290445403336
     ],
     [
      4.210863423148725,
      3.6156204277036896,
      7.520464350312276
     ],
     [
      8.54756067572576,
      1.2337250306199905,
      8.642866523678196
     ],
     [
      2.146886545,
      4.498408347037057,
      1.408280025011034
     ],
     [
      8.54756067572576,
      3.351570779748553,
      10.140290445403336
     ],
     [
      0,
      3.3086297571531826,
      2.3393683645428043
     ],
     [
      4.290046009082419,
      7.615401769752377,
      8.489304295888902
     ],
     [
      0,
      8.602627662846817,
      6.082492295457197
     ],
     [
      8.554288159403173,
      5.997549740726057,
      6.40219496855403
     ],
     [
      2.146886545,
      0.0819184614235716,
      4.841016873107171
     ],
     [
      2.146886545,
      7.31991135857216,
      9.958643458483673
     ],
     [
      4.29377309,
      8.602627662846817,
      6.082492295457197
     ],
     [
      8.504636513148725,
      8.295636992296311,
      0.9013963096877264
     ],
     [
      2.146886545,
      2.6727179468588247,
      8.854035629440668
     ],
     [
      4.25378758572576,
      10.677532389380012,
      -0.22100586367819497
     ],
     [
      -0.0037270809175818,
      4.295855650247623,
      -0.06744363588890018
     ],
     [
      4.260515069403173,
      5.913707679273943,
      2.0196656914459723
     ],
     [
      6.440659635,
      7.412849072962942,
      7.013580634988968
     ],
     [
      6.440659635,
      7.352789773777485,
      2.2348894298841824
     ],
     [
      0.0399855042742396,
      10.677532389380012,
      -0.22100586367819497
     ],
     [
      6.440659635,
      2.8274912974471684,
      3.77150107109676
     ],
     [
      4.376682756851276,
      8.295636992296311,
      0.9013963096877264
     ],
     [
      6.440659635,
      11.829338958576429,
      3.580843786892831
     ],
     [
      6.440659635,
      4.591346061427842,
      -1.5367827984836715
     ],
     [
      4.297500170917582,
      10.542586915487082,
      4.349310904901825
     ],
     [
      0.0332580205968276,
      8.03549498259536,
      3.5198764910821123
     ],
     [
      6.440659635,
      9.238539473141175,
      -0.4321749694406656
     ],
     [
      4.29377309,
      5.95531037,
      -2.105684185
     ],
     [
      2.146886545,
      4.558467646222517,
      6.1869712301158195
     ],
     [
      4.29377309,
      3.3086297571531826,
      2.3393683645428043
     ],
     [
      4.3270311105968275,
      3.8757624374046427,
      4.901984168917888
     ],
     [
      0,
      0.00031834,
      6.316614515
     ],
     [
      2.146886545,
      9.083766122552833,
      4.650359588903241
     ],
     [
      0.0399855042742396,
      8.559686640251448,
      -1.7184297854033346
     ],
     [
      8.554288159403173,
      3.8757624374046427,
      4.901984168917888
     ],
     [
      -0.0037270809175818,
      10.542586915487082,
      4.349310904901825
     ],
     [
      4.297500170917582,
      4.295855650247623,
      -0.06744363588890018
     ],
     [
      4.260515069403173,
      8.03549498259536,
      3.5198764910821123
     ],
     [
      0.0037270809175818,
      7.615401769752377,
      8.489304295888902
     ],
     [
      4.25378758572576,
      8.559686640251448,
      -1.7184297854033346
     ],
     [
      0,
      5.95531037,
      -2.105684185
     ]
    ],
    "nsites": 72,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-560809_R2SCAN",
      "energy_above_hull": 0.016937440694444916,
      "formation_energy_per_atom": -3.028880579861111,
      "last_updated_thermo": "2023-04-27T01:10:52Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-560809_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.016937440694444916,
      "formation_energy_per_atom": -3.028880579861111,
      "last_updated_thermo": "2023-04-27T01:11:14Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-560809_GGA_GGA+U",
      "energy_above_hull": 0.010317805416665493,
      "formation_energy_per_atom": -3.25771428375,
      "last_updated_thermo": "2023-04-27T01:12:04Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-558374",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2b8bbcd30f748b474fba",
    "last_modified": "2021-03-06T03:00:59Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O48Si24",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O48Si24",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      10.43603892,
      0,
      0
     ],
     [
      0,
      10.43603892,
      0
     ],
     [
      0,
      0,
      10.43603892
     ]
    ],
    "cartesian_site_positions": [
     [
      2.303776985469786,
      0.502995160262268,
      8.907487014202477
     ],
     [
      5.721014620262268,
      8.907487014202477,
      2.914242474530214
     ],
     [
      5.721014620262268,
      6.746571365797522,
      8.132261934530215
     ],
     [
      2.303776985469786,
      4.715024299737732,
      3.689467554202477
     ],
     [
      9.933043759737732,
      3.689467554202477,
      2.914242474530214
     ],
     [
      8.907487014202477,
      2.303776985469786,
      0.502995160262268
     ],
     [
      4.715024299737732,
      1.5285519057975228,
      7.521796445469786
     ],
     [
      4.715024299737732,
      3.689467554202477,
      2.303776985469786
     ],
     [
      3.689467554202477,
      2.303776985469786,
      4.715024299737732
     ],
     [
      3.689467554202477,
      2.914242474530214,
      9.933043759737732
     ],
     [
      9.933043759737732,
      1.5285519057975228,
      8.132261934530215
     ],
     [
      2.914242474530214,
      5.721014620262268,
      8.907487014202477
     ],
     [
      7.521796445469786,
      0.502995160262268,
      6.746571365797522
     ],
     [
      8.132261934530215,
      9.933043759737732,
      1.5285519057975228
     ],
     [
      7.521796445469786,
      4.715024299737732,
      1.5285519057975228
     ],
     [
      8.132261934530215,
      5.721014620262268,
      6.746571365797522
     ],
     [
      6.746571365797522,
      8.132261934530215,
      5.721014620262268
     ],
     [
      8.907487014202477,
      2.914242474530214,
      5.721014620262268
     ],
     [
      0.502995160262268,
      8.907487014202477,
      2.303776985469786
     ],
     [
      1.5285519057975228,
      8.132261934530215,
      9.933043759737732
     ],
     [
      1.5285519057975228,
      7.521796445469786,
      4.715024299737732
     ],
     [
      6.746571365797522,
      7.521796445469786,
      0.502995160262268
     ],
     [
      2.914242474530214,
      9.933043759737732,
      3.689467554202477
     ],
     [
      0.502995160262268,
      6.746571365797522,
      7.521796445469786
     ],
     [
      0.8932697249061132,
      0.735321215095416,
      8.163704258750725
     ],
     [
      6.935319235470869,
      9.945538933497037,
      2.623048706996741
     ],
     [
      5.7085194465029625,
      7.812990213003259,
      1.7172997754708699
     ],
     [
      6.111299620945033,
      4.482698244904584,
      2.2723346612492747
     ],
     [
      0.735321215095416,
      7.490354121249275,
      6.111299620945033
     ],
     [
      9.945538933497037,
      2.623048706996741,
      6.935319235470869
     ],
     [
      5.7085194465029625,
      7.841068166996741,
      6.935319235470869
     ],
     [
      7.841068166996741,
      8.71873914452913,
      0.4904999865029628
     ],
     [
      7.812990213003259,
      3.5007196845291295,
      0.4904999865029628
     ],
     [
      4.727519473497037,
      2.5949707530032593,
      3.5007196845291295
     ],
     [
      8.71873914452913,
      0.4904999865029628,
      7.841068166996741
     ],
     [
      0.8932697249061132,
      4.482698244904584,
      2.9456847987507246
     ],
     [
      9.542758759054967,
      5.953340675095415,
      7.490354121249275
     ],
     [
      2.5949707530032593,
      3.5007196845291295,
      4.727519473497037
     ],
     [
      5.953340675095415,
      8.163704258750725,
      4.324749735093887
     ],
     [
      7.490354121249275,
      9.542758759054967,
      5.953340675095415
     ],
     [
      2.2723346612492747,
      6.111299620945033,
      4.482698244904584
     ],
     [
      0.4904999865029628,
      7.841068166996741,
      8.71873914452913
     ],
     [
      8.71873914452913,
      4.727519473497037,
      2.623048706996741
     ],
     [
      2.623048706996741,
      8.71873914452913,
      4.727519473497037
     ],
     [
      1.7172997754708699,
      9.945538933497037,
      2.5949707530032593
     ],
     [
      1.7172997754708699,
      5.7085194465029625,
      7.812990213003259
     ],
     [
      2.623048706996741,
      6.935319235470869,
      9.945538933497037
     ],
     [
      4.324749735093887,
      5.953340675095415,
      8.163704258750725
     ],
     [
      3.5007196845291295,
      0.4904999865029628,
      7.812990213003259
     ],
     [
      9.700717704904584,
      2.2723346612492747,
      9.542758759054967
     ],
     [
      6.111299620945033,
      0.735321215095416,
      7.490354121249275
     ],
     [
      2.5949707530032593,
      1.7172997754708699,
      9.945538933497037
     ],
     [
      4.324749735093887,
      9.700717704904584,
      2.9456847987507246
     ],
     [
      8.163704258750725,
      4.324749735093887,
      5.953340675095415
     ],
     [
      9.700717704904584,
      2.9456847987507246,
      4.324749735093887
     ],
     [
      2.9456847987507246,
      0.8932697249061132,
      4.482698244904584
     ],
     [
      7.841068166996741,
      6.935319235470869,
      5.7085194465029625
     ],
     [
      5.953340675095415,
      7.490354121249275,
      9.542758759054967
     ],
     [
      7.490354121249275,
      6.111299620945033,
      0.735321215095416
     ],
     [
      9.542758759054967,
      9.700717704904584,
      2.2723346612492747
     ],
     [
      2.2723346612492747,
      9.542758759054967,
      9.700717704904584
     ],
     [
      4.482698244904584,
      2.2723346612492747,
      6.111299620945033
     ],
     [
      0.4904999865029628,
      7.812990213003259,
      3.5007196845291295
     ],
     [
      7.812990213003259,
      1.7172997754708699,
      5.7085194465029625
     ],
     [
      0.735321215095416,
      8.163704258750725,
      0.8932697249061132
     ],
     [
      8.163704258750725,
      0.8932697249061132,
      0.735321215095416
     ],
     [
      9.945538933497037,
      2.5949707530032593,
      1.7172997754708699
     ],
     [
      4.727519473497037,
      2.623048706996741,
      8.71873914452913
     ],
     [
      2.9456847987507246,
      4.324749735093887,
      9.700717704904584
     ],
     [
      4.482698244904584,
      2.9456847987507246,
      0.8932697249061132
     ],
     [
      3.5007196845291295,
      4.727519473497037,
      2.5949707530032593
     ],
     [
      6.935319235470869,
      5.7085194465029625,
      7.841068166996741
     ]
    ],
    "nsites": 72,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-558374_R2SCAN",
      "energy_above_hull": 0.03975507972222303,
      "formation_energy_per_atom": -3.006062940833333,
      "last_updated_thermo": "2023-04-27T01:10:53Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-558374_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.03975507972222303,
      "formation_energy_per_atom": -3.006062940833333,
      "last_updated_thermo": "2023-04-27T01:11:13Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-558374_GGA_GGA+U",
      "energy_above_hull": 0.02794602097222132,
      "formation_energy_per_atom": -3.2400860681944454,
      "last_updated_thermo": "2023-04-27T01:12:07Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-600068",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2b97bcd30f748b4753ea",
    "last_modified": "2021-03-06T01:11:34Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O40Si20",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O40Si20",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      11.99396895,
      0,
      0
     ],
     [
      0,
      10.28546043,
      0
     ],
     [
      0,
      0,
      10.06611816
     ]
    ],
    "cartesian_site_positions": [
     [
      3.418796411656092,
      1.0915079747492236,
      1.5202722364452839
     ],
     [
      3.418796411656092,
      9.193952455250777,
      3.512786843554716
     ],
     [
      8.575172538343908,
      1.0915079747492236,
      3.512786843554716
     ],
     [
      8.575172538343908,
      9.193952455250777,
      1.5202722364452839
     ],
     [
      8.575172538343908,
      9.193952455250777,
      8.545845923554717
     ],
     [
      8.575172538343908,
      1.0915079747492236,
      6.553331316445284
     ],
     [
      3.418796411656092,
      9.193952455250777,
      6.553331316445284
     ],
     [
      3.418796411656092,
      1.0915079747492236,
      8.545845923554717
     ],
     [
      9.41578088665609,
      6.234238189749223,
      1.5202722364452839
     ],
     [
      9.41578088665609,
      4.051222240250777,
      3.512786843554716
     ],
     [
      2.578188063343908,
      6.234238189749223,
      3.512786843554716
     ],
     [
      2.578188063343908,
      4.051222240250777,
      1.5202722364452839
     ],
     [
      2.578188063343908,
      4.051222240250777,
      8.545845923554717
     ],
     [
      2.578188063343908,
      6.234238189749223,
      6.553331316445284
     ],
     [
      9.41578088665609,
      4.051222240250777,
      6.553331316445284
     ],
     [
      9.41578088665609,
      6.234238189749223,
      8.545845923554717
     ],
     [
      0,
      5.142730215,
      2.51652954
     ],
     [
      0,
      5.142730215,
      7.54958862
     ],
     [
      5.996984475,
      0,
      2.51652954
     ],
     [
      5.996984475,
      0,
      7.54958862
     ],
     [
      5.032741934932147,
      0.9260603781656241,
      1.6037927313812543
     ],
     [
      5.032741934932147,
      9.359400051834376,
      3.4292663486187456
     ],
     [
      6.961227015067853,
      0.9260603781656241,
      3.4292663486187456
     ],
     [
      6.961227015067853,
      9.359400051834376,
      1.6037927313812543
     ],
     [
      6.961227015067853,
      9.359400051834376,
      8.462325428618746
     ],
     [
      6.961227015067853,
      0.9260603781656241,
      6.636851811381255
     ],
     [
      5.032741934932147,
      9.359400051834376,
      6.636851811381255
     ],
     [
      5.032741934932147,
      0.9260603781656241,
      8.462325428618746
     ],
     [
      11.029726409932147,
      6.068790593165625,
      1.6037927313812543
     ],
     [
      11.029726409932147,
      4.216669836834376,
      3.4292663486187456
     ],
     [
      0.9642425400678525,
      6.068790593165625,
      3.4292663486187456
     ],
     [
      0.9642425400678525,
      4.216669836834376,
      1.6037927313812543
     ],
     [
      0.9642425400678525,
      4.216669836834376,
      8.462325428618746
     ],
     [
      0.9642425400678525,
      6.068790593165625,
      6.636851811381255
     ],
     [
      11.029726409932147,
      4.216669836834376,
      6.636851811381255
     ],
     [
      11.029726409932147,
      6.068790593165625,
      8.462325428618746
     ],
     [
      2.9311945574803078,
      0.8453585985397583,
      0
     ],
     [
      2.9311945574803078,
      9.440101831460243,
      5.03305908
     ],
     [
      9.062774392519692,
      0.8453585985397583,
      5.03305908
     ],
     [
      9.062774392519692,
      9.440101831460243,
      0
     ],
     [
      8.928179032480307,
      5.9880888135397585,
      0
     ],
     [
      8.928179032480307,
      4.297371616460242,
      5.03305908
     ],
     [
      3.065789917519692,
      5.9880888135397585,
      5.03305908
     ],
     [
      3.065789917519692,
      4.297371616460242,
      0
     ],
     [
      2.7517649019279973,
      0,
      2.51652954
     ],
     [
      9.242204048072002,
      0,
      2.51652954
     ],
     [
      9.242204048072002,
      0,
      7.54958862
     ],
     [
      2.7517649019279973,
      0,
      7.54958862
     ],
     [
      8.748749376927996,
      5.142730215,
      2.51652954
     ],
     [
      3.245219573072002,
      5.142730215,
      2.51652954
     ],
     [
      3.245219573072002,
      5.142730215,
      7.54958862
     ],
     [
      8.748749376927996,
      5.142730215,
      7.54958862
     ],
     [
      2.9984922375,
      2.5713651075,
      1.9921604810725633
     ],
     [
      2.9984922375,
      7.7140953225,
      3.040898598927437
     ],
     [
      8.9954767125,
      2.5713651075,
      3.040898598927437
     ],
     [
      8.9954767125,
      7.7140953225,
      1.9921604810725633
     ],
     [
      8.9954767125,
      7.7140953225,
      8.073957678927437
     ],
     [
      8.9954767125,
      2.5713651075,
      7.025219561072563
     ],
     [
      2.9984922375,
      7.7140953225,
      7.025219561072563
     ],
     [
      2.9984922375,
      2.5713651075,
      8.073957678927437
     ]
    ],
    "nsites": 60,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-600068_R2SCAN",
      "energy_above_hull": 0.05040862855555517,
      "formation_energy_per_atom": -2.995409392000001,
      "last_updated_thermo": "2023-04-27T01:10:52Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-600068_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.05040862855555517,
      "formation_energy_per_atom": -2.995409392000001,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-600068_GGA_GGA+U",
      "energy_above_hull": 0.0334832486666663,
      "formation_energy_per_atom": -3.2345488404999996,
      "last_updated_thermo": "2023-04-27T01:12:04Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-639695",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2ba4bcd30f748b47570a",
    "last_modified": "2021-03-13T06:21:18Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O32Si16",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O32Si16",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      14.29050876,
      0,
      0
     ],
     [
      0,
      7.16483369,
      0
     ],
     [
      0,
      0,
      9.05788454
     ]
    ],
    "cartesian_site_positions": [
     [
      2.006942901979501,
      1.5459771582540118,
      3.102002360208458
     ],
     [
      9.1521972819795,
      5.618856531745989,
      5.9558821797915416
     ],
     [
      12.283565858020498,
      1.5459771582540118,
      5.9558821797915416
     ],
     [
      5.138311478020499,
      5.618856531745989,
      3.102002360208458
     ],
     [
      12.283565858020498,
      5.618856531745989,
      5.9558821797915416
     ],
     [
      5.138311478020499,
      1.5459771582540118,
      3.102002360208458
     ],
     [
      2.006942901979501,
      5.618856531745989,
      3.102002360208458
     ],
     [
      9.1521972819795,
      1.5459771582540118,
      5.9558821797915416
     ],
     [
      2.0334270731491464,
      3.582416845,
      5.410549433116634
     ],
     [
      9.178681453149146,
      3.582416845,
      3.6473351068833657
     ],
     [
      12.257081686850853,
      3.582416845,
      3.6473351068833657
     ],
     [
      5.111827306850853,
      3.582416845,
      5.410549433116634
     ],
     [
      0.30017742399204117,
      3.582416845,
      1.5638828958922129
     ],
     [
      7.445431803992041,
      3.582416845,
      7.494001644107787
     ],
     [
      13.990331336007959,
      3.582416845,
      7.494001644107787
     ],
     [
      6.845076956007959,
      3.582416845,
      1.5638828958922129
     ],
     [
      1.142434716105936,
      2.2576109379225984,
      1.9457230910912553
     ],
     [
      8.287689096105936,
      4.907222752077402,
      7.112161448908744
     ],
     [
      13.148074043894065,
      2.2576109379225984,
      7.112161448908744
     ],
     [
      6.002819663894064,
      4.907222752077402,
      1.9457230910912553
     ],
     [
      13.148074043894065,
      4.907222752077402,
      7.112161448908744
     ],
     [
      6.002819663894064,
      2.2576109379225984,
      1.9457230910912553
     ],
     [
      1.142434716105936,
      4.907222752077402,
      1.9457230910912553
     ],
     [
      8.287689096105936,
      2.2576109379225984,
      7.112161448908744
     ],
     [
      1.5880443612670956,
      0,
      3.212139442801453
     ],
     [
      8.733298741267095,
      0,
      5.845745097198546
     ],
     [
      12.702464398732904,
      0,
      5.845745097198546
     ],
     [
      5.5572100187329045,
      0,
      3.212139442801453
     ],
     [
      1.7273077985197849,
      2.2617916900290505,
      4.525838585862369
     ],
     [
      8.872562178519784,
      4.9030419999709505,
      4.532045954137631
     ],
     [
      12.563200961480215,
      2.2617916900290505,
      4.532045954137631
     ],
     [
      5.417946581480215,
      4.9030419999709505,
      4.525838585862369
     ],
     [
      12.563200961480215,
      4.9030419999709505,
      4.532045954137631
     ],
     [
      5.417946581480215,
      2.2617916900290505,
      4.525838585862369
     ],
     [
      1.7273077985197849,
      4.9030419999709505,
      4.525838585862369
     ],
     [
      8.872562178519784,
      2.2617916900290505,
      4.532045954137631
     ],
     [
      3.57262719,
      1.6815473470510527,
      2.7255731640759207
     ],
     [
      10.71788157,
      5.483286342948947,
      6.332311375924079
     ],
     [
      10.71788157,
      1.6815473470510527,
      6.332311375924079
     ],
     [
      3.57262719,
      5.483286342948947,
      2.7255731640759207
     ],
     [
      1.1024936015522615,
      3.582416845,
      6.706586244797622
     ],
     [
      8.247747981552262,
      3.582416845,
      2.351298295202377
     ],
     [
      13.188015158447739,
      3.582416845,
      2.351298295202377
     ],
     [
      6.042760778447739,
      3.582416845,
      6.706586244797622
     ],
     [
      3.57262719,
      3.582416845,
      5.886513186251561
     ],
     [
      10.71788157,
      3.582416845,
      3.1713713537484396
     ],
     [
      0,
      3.582416845,
      0
     ],
     [
      7.14525438,
      3.582416845,
      0
     ]
    ],
    "nsites": 48,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-639695_R2SCAN",
      "energy_above_hull": 0.02258278388888968,
      "formation_energy_per_atom": -3.023235236666667,
      "last_updated_thermo": "2023-04-27T01:10:51Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-639695_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.02258278388888968,
      "formation_energy_per_atom": -3.023235236666667,
      "last_updated_thermo": "2023-04-27T01:11:14Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-639695_GGA_GGA+U",
      "energy_above_hull": 0.01562775250000037,
      "formation_energy_per_atom": -3.2524043366666664,
      "last_updated_thermo": "2023-04-27T01:12:03Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-1200685",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bafbcd30f748b475a24",
    "last_modified": "2021-02-06T19:54:51Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O32Si16",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O32Si16",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      5.158774,
      -6.367331,
      0
     ],
     [
      5.158774,
      6.367331,
      0
     ],
     [
      0,
      0,
      14.168736
     ]
    ],
    "cartesian_site_positions": [
     [
      4.0000669306339995,
      2.558871145625,
      4.4955557392320005
     ],
     [
      4.0000669306339995,
      -2.5588711456249995,
      9.673180260768001
     ],
     [
      6.317481069366,
      -2.5588711456250004,
      4.4955557392320005
     ],
     [
      6.317481069366,
      2.5588711456250004,
      9.673180260768001
     ],
     [
      6.3068694712480005,
      3.795222173226,
      2.615392809504
     ],
     [
      6.3068694712480005,
      -3.7952221732259996,
      11.553343190496001
     ],
     [
      4.010678528752,
      -3.7952221732259996,
      2.615392809504
     ],
     [
      4.010678528752,
      3.795222173226,
      11.553343190496001
     ],
     [
      5.158774,
      2.070133920058,
      7.084368
     ],
     [
      5.158774,
      -2.070133920058,
      7.084368
     ],
     [
      5.158774,
      0,
      5.1637958352
     ],
     [
      5.158774,
      0,
      9.0049401648
     ],
     [
      0,
      0,
      1.9681932864960001
     ],
     [
      0,
      0,
      12.200542713504001
     ],
     [
      5.158774,
      4.320807143290001,
      0
     ],
     [
      5.158774,
      -4.320807143290001,
      0
     ],
     [
      2.579387,
      3.1836655,
      4.028710056768
     ],
     [
      2.579387,
      -3.1836655,
      10.140025943232
     ],
     [
      5.164015314384,
      3.151421335816,
      3.5492116930560003
     ],
     [
      5.164015314384001,
      -3.151421335816,
      10.619524306944
     ],
     [
      5.153532685616,
      -3.151421335816,
      3.5492116930560003
     ],
     [
      5.153532685616,
      3.1514213358159995,
      10.619524306944
     ],
     [
      4.228409744196,
      2.96456564029,
      6.083885213568
     ],
     [
      4.228409744196,
      -2.9645656402900005,
      8.084850786432
     ],
     [
      6.089138255804,
      -2.9645656402900005,
      6.083885213568
     ],
     [
      6.089138255804,
      2.9645656402900005,
      8.084850786432
     ],
     [
      4.078284262022,
      0.9141640790009999,
      4.331708476128001
     ],
     [
      4.078284262022,
      -0.914164079001,
      9.837027523872
     ],
     [
      6.239263737978001,
      -0.9141640790010004,
      4.331708476128001
     ],
     [
      6.239263737978001,
      0.914164079001,
      9.837027523872
     ],
     [
      6.0823441504460005,
      3.427056727475,
      1.013999760576
     ],
     [
      6.0823441504460005,
      -3.427056727475,
      13.154736239424
     ],
     [
      4.235203849554001,
      -3.4270567274750006,
      1.013999760576
     ],
     [
      4.235203849554,
      3.427056727475,
      13.154736239424
     ],
     [
      1.0471073114240002,
      -0.9317824838780001,
      2.823347347776
     ],
     [
      1.0471073114240002,
      0.931782483878,
      11.345388652223999
     ],
     [
      9.270440688576,
      0.931782483878,
      2.823347347776
     ],
     [
      9.270440688576,
      -0.9317824838779998,
      11.345388652223999
     ],
     [
      6.0203872747060005,
      1.0724686623230004,
      6.084919531296
     ],
     [
      6.0203872747060005,
      -1.0724686623230002,
      8.083816468704
     ],
     [
      4.297160725294,
      -1.072468662323,
      6.084919531296
     ],
     [
      4.297160725294,
      1.0724686623229998,
      8.083816468704
     ],
     [
      2.579387,
      -3.1836655,
      3.0711868778880005
     ],
     [
      2.579387,
      3.1836655,
      11.097549122112001
     ],
     [
      6.0108641779020004,
      -5.3096345455969995,
      1.019752267392
     ],
     [
      6.0108641779020004,
      5.309634545597,
      13.148983732608
     ],
     [
      4.306683822098,
      5.309634545597,
      1.019752267392
     ],
     [
      4.306683822098,
      -5.309634545597,
      13.148983732608
     ]
    ],
    "nsites": 48,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-1200685_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.10096872854166428,
      "formation_energy_per_atom": -2.944849292013892,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-1200685_GGA_GGA+U",
      "energy_above_hull": 0.10096872854166605,
      "formation_energy_per_atom": -3.1670633606250003,
      "last_updated_thermo": "2023-04-27T01:12:02Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-553881",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b475f1d",
    "last_modified": "2022-06-09T02:03:47Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O8Si4",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O8Si4",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      4.251799,
      0,
      0
     ],
     [
      0,
      4.303705,
      0
     ],
     [
      0,
      4.187809,
      7.121797
     ]
    ],
    "cartesian_site_positions": [
     [
      0.585872391406,
      1.8040633780229998,
      0.859650750479
     ],
     [
      2.327617599957,
      4.242752582034,
      7.090966740787
     ],
     [
      1.924181400043,
      2.1488480820339997,
      3.5300682407869997
     ],
     [
      3.6659266085940003,
      3.8979678780229996,
      4.420549250479
     ],
     [
      1.05334068426,
      5.677475076971,
      2.396192696823
     ],
     [
      3.042366270852,
      3.229208978703,
      3.038849414509
     ],
     [
      1.209432729148,
      5.323113478702999,
      6.599747914509
     ],
     [
      2.941964289266,
      5.397865032281,
      4.334069269508
     ],
     [
      3.335931732807,
      1.089831727614,
      0.831192049667
     ],
     [
      0.9158672671929999,
      3.1837362276139998,
      4.392090549667
     ],
     [
      3.1984583157400004,
      7.7713795769709995,
      5.957091196823
     ],
     [
      1.309834710734,
      3.3039605322809997,
      0.7731707695079999
     ]
    ],
    "nsites": 12,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-553881_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.3602200474999986,
      "formation_energy_per_atom": -2.6855979730555575,
      "last_updated_thermo": "2023-04-27T01:11:09Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-553881_GGA_GGA+U",
      "energy_above_hull": 0.36022004750000036,
      "formation_energy_per_atom": -2.907812041666666,
      "last_updated_thermo": "2023-04-27T01:12:01Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-1256499",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b475f3b",
    "last_modified": "2019-10-23T03:00:45Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O96Si48",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O96Si48",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      14.2664816,
      1e-8,
      -5.04396318
     ],
     [
      -7.13324079,
      12.35513503,
      -5.04396318
     ],
     [
      -2e-8,
      -4e-8,
      15.13188736
     ]
    ],
    "cartesian_site_positions": [
     [
      6.175405553688168,
      4.876838528495555,
      2.9685156685186564
     ],
     [
      -1.7948597756179183,
      6.644888868809722,
      2.7332361538193974
     ],
     [
      4.7023981124219105,
      10.746225368772324,
      -2.075437139673336
     ],
     [
      11.83562464594033,
      1.6089096600028117,
      -4.597428011481344
     ],
     [
      0.3616951736255172,
      9.445508730557677,
      7.249335373100132
     ],
     [
      10.310587265453512,
      4.5686578609274475,
      -2.4406695962981693
     ],
     [
      2.3679149385500184,
      7.3191434140965645,
      7.647250428313454
     ],
     [
      -5.5452542810851355,
      11.887813647965245,
      0.08130674831345334
     ],
     [
      -3.74454146815828,
      9.087193779055916,
      -2.075441607025098
     ],
     [
      2.3389627653276412,
      10.587084677460407,
      -0.3165933764377061
     ],
     [
      -3.1773464754535117,
      7.786477139072552,
      7.484630596298168
     ],
     [
      12.9758890780588,
      1.3007289461243392,
      7.777183194388488
     ],
     [
      -0.3616951836254969,
      9.44550874905288,
      0.31659150840108985
     ],
     [
      0.9578352363118334,
      7.4782964715044455,
      2.075445331481343
     ],
     [
      2.43084267757809,
      1.6089096312276765,
      7.119398139673335
     ],
     [
      5.545240024603536,
      11.887813665803822,
      -7.647247481893823
     ],
     [
      5.338381024382103,
      5.7102461375788405,
      0.21123951438848834
     ],
     [
      -4.70238385594033,
      10.746225339997189,
      9.641389011481342
     ],
     [
      8.091090302793434,
      4.876838537075403,
      -0.4465410729749026
     ],
     [
      1.290592491941221,
      1.300728943304753,
      9.876669304217218
     ],
     [
      5.84264829805878,
      11.054406056695246,
      -4.832708304217219
     ],
     [
      8.928100565617918,
      5.710246131190278,
      2.3107248461806016
     ],
     [
      -2.3679006820684183,
      7.3191434356329514,
      -0.08131308370183193
     ],
     [
      -2.3389627753276407,
      10.587084656879618,
      7.882535188401089
     ],
     [
      -0.9578495127934337,
      7.478296462924598,
      5.490502072974902
     ],
     [
      3.74455574463988,
      9.087193786333573,
      -5.490508720326666
     ],
     [
      4.765325851449983,
      5.035991585903435,
      -2.603289428313454
     ],
     [
      -4.047788533278517,
      7.945617819050639,
      10.299179833819398
     ],
     [
      9.833898737697787,
      1.1415759108968222,
      5.360569306899866
     ],
     [
      3.3886850453601207,
      3.2679412136664254,
      10.534469720326666
     ],
     [
      4.7942780246723595,
      1.7680503225395932,
      5.360554376437706
     ],
     [
      9.472203565327641,
      1.7680503431203813,
      -2.83857418840109
     ],
     [
      10.87778225815828,
      3.267941220944084,
      7.119402607025098
     ],
     [
      1.5880007653964652,
      0.4673213341961776,
      12.691208481893822
     ],
     [
      4.432582832302194,
      1.1415758938326441,
      12.293313483562294
     ],
     [
      1.7948597656178977,
      6.64488886242116,
      4.83272148561151
     ],
     [
      7.494935973625498,
      2.909626250947119,
      4.72736949159891
     ],
     [
      9.501141472068419,
      5.035991564367048,
      5.125274083701831
     ],
     [
      3.0854522667214828,
      4.409517148390666,
      7.777198555782783
     ],
     [
      12.678495071085136,
      0.46732135203475417,
      4.962654251686546
     ],
     [
      6.7715456163744845,
      2.909626269442321,
      -2.2053743731001325
     ],
     [
      -5.842648288058799,
      11.05440605387566,
      -2.7332221943884885
     ],
     [
      3.1773321989719325,
      7.786477157157934,
      0.0813016218938224
     ],
     [
      11.18102932327852,
      4.40951718094936,
      -5.255218833819399
     ],
     [
      3.9559085910280687,
      4.568657842842065,
      4.962659378106178
     ],
     [
      2.7006579576978065,
      11.213559106167356,
      -7.249352483562295
     ],
     [
      4.047788523278518,
      7.945617851609334,
      -2.733237555782783
     ],
     [
      -2.700657947697786,
      11.213559089103176,
      -0.3166083068998667
     ],
     [
      6.32862863243962,
      2.2397551678775676,
      5.652206354526131
     ],
     [
      2.801382454501597,
      10.389134301715231,
      -5.833695452904852
     ],
     [
      -2.8013967109831994,
      10.389134292182435,
      -1.7322450162412564
     ],
     [
      0.8046121575603795,
      10.115379832122432,
      -0.6082453545261323
     ],
     [
      -4.147146860669099,
      11.115070252172242,
      0.4582133088254293
     ],
     [
      11.28038765066912,
      1.2400647478277977,
      4.585732559287209
     ],
     [
      7.3858700083557425,
      5.97456435209682,
      2.8147481961652243
     ],
     [
      10.394606841004649,
      3.9378122982326627,
      8.52728648681488
     ],
     [
      -2.523176001867845,
      5.216394953062485,
      3.038660147242283
     ],
     [
      3.14750105679449,
      9.383632996189938,
      0.4582282219097428
     ],
     [
      1.7795626038453696,
      7.561803095438312,
      3.4833241525736307
     ],
     [
      3.103297864453296,
      10.912067110031606,
      -1.732250407095148
     ],
     [
      8.670619673672075,
      1.8166921199786341,
      4.435717430280591
     ],
     [
      4.0299429255467025,
      1.4430678899683946,
      6.776211407095148
     ],
     [
      7.4351490798423026,
      3.4090809923589664,
      -0.7897376637587444
     ],
     [
      -5.040928658661876,
      11.499615440234486,
      -4.0826195274263695
     ],
     [
      -3.1475010667945114,
      9.3836329800833,
      7.107728934283858
     ],
     [
      2.0923121213381237,
      0.8555195637053071,
      8.527287181621602
     ],
     [
      9.9346375009832,
      1.9660007078175654,
      6.7762060162412565
     ],
     [
      -2.341991048820682,
      11.932071946587621,
      6.957698325473869
     ],
     [
      1.962819415316122,
      7.033087091477608,
      0.8697777943377537
     ],
     [
      5.353678186154632,
      4.793331904561688,
      1.5606368474263685
     ],
     [
      7.937852957560381,
      2.2397551907172715,
      -3.1302262497194087
     ],
     [
      -2.21249832279868,
      5.75450445881532,
      -0.5166796472422835
     ],
     [
      -0.9996458020577066,
      8.143568236995982,
      -0.4582147457161421
     ],
     [
      12.723679383302816,
      0.9611725529875804,
      -3.391760474337755
     ],
     [
      3.5056216354620964,
      4.360875381916787,
      -3.391760304743804
     ],
     [
      9.475231838820681,
      0.4230630534123788,
      -1.9137373254738688
     ],
     [
      4.610064798132155,
      7.138740052051647,
      0.5166783876483324
     ],
     [
      5.5841333759118505,
      12.152131883385609,
      -6.025231145213781
     ],
     [
      5.047795837919245,
      9.149069529076698,
      -2.2292093741778367
     ],
     [
      12.717374155911829,
      0.20300312585938843,
      6.584690810854718
     ],
     [
      1.5428022066971836,
      0.9611725310015813,
      5.913740804743804
     ],
     [
      -5.5904385933028165,
      11.393962447012418,
      8.435721474337754
     ],
     [
      12.174169448661877,
      0.8555195597655144,
      9.126580527426368
     ],
     [
      -5.300446447158244,
      9.58664850663977,
      -2.229218973616816
     ],
     [
      0.3019082798422835,
      8.9460540183418,
      1.7322585696434156
     ],
     [
      12.433687237158244,
      2.7684864933602285,
      7.273179973616816
     ],
     [
      4.791249751179318,
      0.4230630377224776,
      4.43571775082657
     ],
     [
      2.986093919330881,
      1.2400647273431533,
      13.068135081909743
     ],
     [
      2.085444952080754,
      3.2060654709233014,
      7.273170374177835
     ],
     [
      2.3419910388206806,
      11.932071962277522,
      0.6082432491734285
     ],
     [
      5.040928668661878,
      11.499615436294693,
      -3.4833261816216026
     ],
     [
      -5.58413336591183,
      12.152131874140611,
      -1.540729810854719
     ],
     [
      0.2526434748373421,
      6.38057063957065,
      5.336724706383183
     ],
     [
      4.516980002330335,
      4.937502746453007,
      -0.9812528691452816
     ],
     [
      3.9857397332055093,
      2.9715020038100635,
      4.585732778090256
     ],
     [
      -3.6276191645379043,
      7.994259644376771,
      -0.8697790352897834
     ],
     [
      -1.962819425316122,
      7.033087076993213,
      6.696164644710216
     ],
     [
      -2.6162607976696646,
      7.417632266623959,
      1.5407285020516712
     ],
     [
      -3.2613660510046483,
      8.417322701767336,
      -3.4833254868148797
     ],
     [
      9.749501587669664,
      4.937502733376041,
      3.503232497948328
     ],
     [
      -0.804612167560381,
      10.115379809282727,
      8.174187249719408
     ],
     [
      -5.047810114400845,
      9.149069499650015,
      9.795156483834775
     ],
     [
      4.1471468706691175,
      11.115070272656846,
      -8.024174081909743
     ],
     [
      9.656416791867848,
      7.1387400469375155,
      2.0053008527577156
     ],
     [
      6.880597315162677,
      5.974564360429389,
      -0.2927788382705444
     ],
     [
      8.132886592057705,
      4.211566763004018,
      5.5021757457161415
     ],
     [
      2.2124983127986795,
      5.754504435049824,
      8.082622311889581
     ],
     [
      4.331844069016801,
      1.9660006982847598,
      10.877661496868033
     ],
     [
      9.345739112798679,
      6.600630541184679,
      5.560640647242283
     ],
     [
      1.537378873672073,
      10.53844286251865,
      6.957698250826571
     ],
     [
      10.236552930934897,
      1.4430679176763868,
      -4.254236205680236
     ],
     [
      -0.2526292183557416,
      6.380570647903179,
      2.229212803834775
     ],
     [
      5.300432190676663,
      9.586648512377385,
      -5.336736485822166
     ],
     [
      4.1653753488894445,
      4.734487225163261,
      6.584680758749397
     ],
     [
      7.443918477020462,
      10.970899427666266,
      -4.52728454811042
     ],
     [
      0.9996457920576871,
      8.1435682141063,
      8.02417212071279
     ],
     [
      2.523175991867845,
      5.216394947948353,
      4.527282612351667
     ],
     [
      3.627619154537904,
      7.994259618083213,
      8.435721304743804
     ],
     [
      1.8328085993233376,
      2.768486487622615,
      10.380697485822164
     ],
     [
      -1.5373788836720734,
      10.538442880021364,
      0.608243569719409
     ],
     [
      9.096060215316122,
      5.322047923006787,
      -1.6522036447102173
     ],
     [
      3.871874728995352,
      3.937812298172497,
      9.126580678378398
     ],
     [
      6.822563132979537,
      10.970899437209717,
      -8.082624247648333
     ],
     [
      10.101120507592155,
      4.734487251921948,
      -4.062706138088492
     ],
     [
      1.5491074140881504,
      0.20300311661439172,
      11.069192145213782
     ],
     [
      10.280741856794512,
      2.9715020199167004,
      -2.0637679342838586
     ],
     [
      5.170421374683879,
      5.322047908522392,
      4.174183205662245
     ],
     [
      -0.31067768702046167,
      1.384235572333734,
      9.571245548110419
     ],
     [
      10.760859954537905,
      4.360875355623229,
      5.913740035289783
     ],
     [
      -0.30190828984230333,
      8.946054007641033,
      5.833698663758744
     ],
     [
      6.133594997942313,
      4.211566785893696,
      -2.9802111207127897
     ],
     [
      2.9678725743513463,
      7.620635419701708,
      -1.540714714786219
     ],
     [
      5.590438583302816,
      11.393962468998417,
      -0.8697798047438052
     ],
     [
      3.261366061004649,
      8.417322701827501,
      -4.082619678378399
     ],
     [
      2.616260787669665,
      7.417632253546992,
      6.025213869145282
     ],
     [
      0.3106776570204619,
      1.3842355627902838,
      13.126585247648334
     ],
     [
      5.595861916327927,
      1.8166921374813485,
      -1.9137372508265704
     ],
     [
      6.831318243676115,
      3.40908098165819,
      3.3117074743197645
     ],
     [
      -3.103312140934898,
      10.912067082323613,
      9.298197205680236
     ],
     [
      12.181050904400848,
      3.2060655003499847,
      -4.751195483834776
     ],
     [
      -2.967872584351366,
      7.620635392943021,
      9.106672182051673
     ],
     [
      -1.7795626138453688,
      7.561803094685706,
      4.0826181931851195
     ],
     [
      4.920742477201322,
      6.600630564950175,
      -3.038661311889582
     ],
     [
      8.91280340384537,
      4.793331905314293,
      0.9613428068148792
     ]
    ],
    "nsites": 144,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-1256499_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.05650137916666509,
      "formation_energy_per_atom": -2.9893166413888914,
      "last_updated_thermo": "2023-04-27T01:11:09Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-1256499_GGA_GGA+U",
      "energy_above_hull": 0.05650137916666509,
      "formation_energy_per_atom": -3.2115307100000003,
      "last_updated_thermo": "2023-04-27T01:12:09Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-556469",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b476074",
    "last_modified": "2021-03-13T18:45:50Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O32Si16",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O32Si16",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      5.0166906,
      0.00715473,
      -0.06377947
     ],
     [
      -2.3990763,
      12.10086936,
      -2.93167498
     ],
     [
      -0.05443961,
      0.04863003,
      14.82433684
     ]
    ],
    "cartesian_site_positions": [
     [
      2.2397113556350448,
      10.938640534930808,
      2.5753866118454862
     ],
     [
      2.841438336421074,
      3.4448851927031097,
      5.437044122606644
     ],
     [
      2.2302165559084752,
      5.375163187923358,
      3.142488238031783
     ],
     [
      2.3275582025900583,
      4.741206766253227,
      12.226009546900672
     ],
     [
      0.23561908131240325,
      7.415444930255985,
      -0.3971285245168419
     ],
     [
      -0.20565753528628303,
      6.42687840391518,
      11.651721386389632
     ],
     [
      0.3234592572373102,
      1.2180149112135281,
      9.253495652386032
     ],
     [
      2.7688339810890152,
      5.729774498418299,
      0.17715831277665725
     ],
     [
      2.8201705491546476,
      2.68183731388794,
      10.11667528466214
     ],
     [
      -0.27826106119612365,
      8.711768807505608,
      6.391837522965734
     ],
     [
      2.2089753004659896,
      10.374452325990116,
      5.723551458116915
     ],
     [
      2.833871315621358,
      5.085253764199265,
      8.041175861121792
     ],
     [
      0.35419897243630644,
      1.7822038594247804,
      6.105332953635603
     ],
     [
      -0.27069586280706753,
      7.071398051715538,
      3.787705451392635
     ],
     [
      -0.25700002088483004,
      9.474815089989482,
      1.7122028293860925
     ],
     [
      0.3329612711680316,
      6.781491301140652,
      8.686394467929214
     ],
     [
      -0.7479085443854907,
      6.327819036603897,
      0.30112236394504954
     ],
     [
      0.0027977344458102365,
      8.876236184950644,
      0.23585864533240145
     ],
     [
      1.8464227495969214,
      6.306537906868822,
      8.39560271659338
     ],
     [
      0.008410478149893784,
      8.319925748937777,
      2.8096144280688726
     ],
     [
      2.4160794571521973,
      5.027326077861139,
      1.5772263641659179
     ],
     [
      3.2197790482684914,
      6.585695717923383,
      3.5587584689799057
     ],
     [
      2.5526901711601124,
      4.036644182244209,
      3.9708342942003276
     ],
     [
      2.5603776704197805,
      3.2804181689002467,
      11.593020859843179
     ],
     [
      4.370195624709778,
      2.939386404471133,
      5.517311732802168
     ],
     [
      0.7167549438785334,
      5.8501172990076435,
      3.4332769968431163
     ],
     [
      -0.6566061255146235,
      5.570956746356995,
      8.27013695829049
     ],
     [
      4.335310327524273,
      2.1491740608639196,
      10.046124585070128
     ],
     [
      2.660051460418669,
      4.633408795754444,
      -1.0070275520866014
     ],
     [
      2.5613071722848972,
      11.774522921550297,
      6.432836993066942
     ],
     [
      -0.0968750996615278,
      7.523244237242187,
      12.835910187441305
     ],
     [
      0.8037236372162523,
      5.197193119030041,
      11.950430738089716
     ],
     [
      2.5874611849058584,
      4.623104322859657,
      6.515764056419921
     ],
     [
      0.0018709503240549145,
      0.3821295209214348,
      5.396049473908494
     ],
     [
      0.2064407886678127,
      1.6386334964791136,
      7.702338474611895
     ],
     [
      0.01048447409355625,
      8.120009200718835,
      7.858045012897246
     ],
     [
      0.6945634509540761,
      9.965163790420432,
      6.093128333283575
     ],
     [
      1.8686116171296947,
      2.1914965515277327,
      5.7357672166084335
     ],
     [
      3.3110853380901886,
      5.828833869148214,
      11.527758220216887
     ],
     [
      2.356720915299261,
      10.518025578962428,
      4.126546275431772
     ],
     [
      1.819912010885792,
      1.4553219530783272,
      9.803745892524223
     ],
     [
      1.759451676592003,
      6.959460638730899,
      -0.12154826715520797
     ],
     [
      -1.7721409219474253,
      10.007480654378675,
      1.7827569828221355
     ],
     [
      -1.807019630487156,
      9.217264056877061,
      6.311562635082483
     ],
     [
      -0.024281275337224087,
      7.533552098554765,
      5.313115925570613
     ],
     [
      2.5547580281226376,
      3.836724225352807,
      9.01926252528367
     ],
     [
      0.7432588767634397,
      10.701330588428078,
      2.0251370791360577
     ],
     [
      0.14709975287189475,
      7.129332536427338,
      10.251657688856513
     ]
    ],
    "nsites": 48,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-556469_R2SCAN",
      "energy_above_hull": 0.01592845680555577,
      "formation_energy_per_atom": -3.0298895637500003,
      "last_updated_thermo": "2023-04-27T01:10:51Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-556469_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.01592845680555577,
      "formation_energy_per_atom": -3.0298895637500003,
      "last_updated_thermo": "2023-04-27T01:11:12Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-556469_GGA_GGA+U",
      "energy_above_hull": 0.011684397291666926,
      "formation_energy_per_atom": -3.2563476918749994,
      "last_updated_thermo": "2023-04-27T01:12:01Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-554682",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b476092",
    "last_modified": "2022-01-01T08:44:07Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O96Si48",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O96Si48",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      -10.192505,
      10.192505,
      6.807226
     ],
     [
      10.192505,
      -10.192505,
      6.807226
     ],
     [
      10.192505,
      10.192505,
      -6.807226
     ]
    ],
    "cartesian_site_positions": [
     [
      8.651326896465001,
      3.9549059826050006,
      6.9979168219379995
     ],
     [
      14.14742117511,
      1.5411882960400003,
      -0.1906976291640004
     ],
     [
      5.621288817560001,
      8.63600756145,
      2.022263471176
     ],
     [
      3.8740386479350004,
      8.654425417985001,
      6.7984378712339995
     ],
     [
      1.5422687015699996,
      7.74296065836,
      4.8985751307640015
     ],
     [
      6.402493363285,
      -4.499939994975,
      4.768441391322
     ],
     [
      6.25061484628,
      4.505902610400001,
      5.018777127471999
     ],
     [
      1.5759141605750007,
      4.596952257565,
      4.930943490393999
     ],
     [
      3.790011636715,
      14.692444994975,
      -2.0387846086779997
     ],
     [
      4.59696245007,
      -1.57592435308,
      8.683515316831999
     ],
     [
      -2.4495443416400007,
      8.65023629843,
      1.9086508692360002
     ],
     [
      5.595552742435001,
      11.768419160575,
      1.8762825096059996
     ],
     [
      -4.505912802905001,
      6.250604653775,
      8.595681679754001
     ],
     [
      2.472671135485,
      8.638565880205,
      2.0165249796580005
     ],
     [
      6.419555616655001,
      6.258656732725,
      0.1979337104020003
     ],
     [
      8.61660103193,
      5.59554254993,
      -1.876289316832
     ],
     [
      1.5380795820149993,
      14.066564032945001,
      0.008788128766000292
     ],
     [
      2.4856665793600015,
      16.52186713991,
      1.8906117203360007
     ],
     [
      8.65441522548,
      -3.87404884044,
      6.816020935992
     ],
     [
      -3.954905982605001,
      8.651306511455001,
      6.616535178062
     ],
     [
      -2.472660942980001,
      11.746433927290001,
      2.0165317868840003
     ],
     [
      8.62520350615,
      8.6218399795,
      6.868654407424001
     ],
     [
      1.5411882960400005,
      6.23758882489,
      0.1906976291639997
     ],
     [
      -1.5565076310550003,
      4.571226374945001,
      4.784955721598001
     ],
     [
      -2.467697193044999,
      16.602357351895,
      2.0376682236139994
     ],
     [
      2.4676971930450007,
      3.782652648105,
      2.037668223614
     ],
     [
      14.698417802905002,
      3.941900346225,
      1.7884420653020001
     ],
     [
      6.3293621399100015,
      7.7068384206400005,
      4.916614279663999
     ],
     [
      5.692565005025,
      3.790011636715,
      2.0387846086779997
     ],
     [
      3.7729493833450007,
      3.9338482672749997,
      7.005173324854001
     ],
     [
      1.5539391197950008,
      12.665155750475,
      4.790701020342
     ],
     [
      4.57121618244,
      1.556497438550001,
      8.829503085628
     ],
     [
      18.8143449795,
      1.567301493850001,
      -0.06142840742400046
     ],
     [
      6.25864654022,
      13.96546457585,
      -0.19794051762799972
     ],
     [
      -1.5539289272900008,
      7.719844057020001,
      4.790694213116001
     ],
     [
      -6.409862544400001,
      7.724797614450001,
      4.769564583612
     ],
     [
      1.56730149385,
      1.5706650205,
      0.06142840742399997
     ],
     [
      -1.5422687015700018,
      12.642049341640002,
      4.898575130764001
     ],
     [
      6.31845615956,
      1.53808977452,
      -0.00879493599200023
     ],
     [
      -6.3293621399100015,
      12.678171579360002,
      4.916614279664
     ],
     [
      6.409862544399998,
      12.660212385550002,
      4.76955096916
     ],
     [
      -2.48566657936,
      3.86314286009,
      1.8906117203359993
     ],
     [
      4.4999399949750005,
      6.402493363285,
      8.846010608677998
     ],
     [
      3.9338584597800006,
      -3.7729595758500007,
      6.609285482372
     ],
     [
      11.749012631055,
      5.621278625055,
      -2.022270278402
     ],
     [
      2.44954434164,
      11.73477370157,
      1.9086508692360002
     ],
     [
      -8.6218399795,
      8.62520350615,
      6.745797592576
     ],
     [
      3.9418901537199997,
      5.6866023896,
      -1.7884488725279997
     ],
     [
      2.4359883099899995,
      8.40376114252,
      6.079411010532
     ],
     [
      10.198488000435,
      5.789984967815001,
      -1.5867167300180005
     ],
     [
      8.243117071215,
      -5.068885624075,
      7.834143692682
     ],
     [
      5.068885624075,
      8.243117071215,
      5.780308307318001
     ],
     [
      3.8453875163800006,
      2.47953069135,
      7.715881755383999
     ],
     [
      2.359350864895,
      4.005807352575,
      6.217141614190001
     ],
     [
      -0.005983000435000085,
      4.402520032185,
      5.220509269982001
     ],
     [
      3.78961412902,
      -2.03479092818,
      10.015457999348001
     ],
     [
      5.076601350360001,
      14.00825271184,
      -1.3158640147040008
     ],
     [
      8.075572674025,
      -7.735550707225,
      7.985767844606
     ],
     [
      12.155387805405,
      4.045986207285,
      -2.125004933194
     ],
     [
      4.078174138075,
      3.9257758033150005,
      1.88543142135
     ],
     [
      1.9734524330900005,
      2.36243919391,
      1.4217708368120001
     ],
     [
      6.132575445875001,
      3.731119342825,
      3.5985243020580002
     ],
     [
      -4.08427944857,
      7.64323718944,
      7.880235419928
     ],
     [
      -7.8300658060899995,
      8.21905256691,
      5.385455163188
     ],
     [
      8.157714071820001,
      6.40289087098,
      -3.208231999348
     ],
     [
      6.212127947400001,
      2.4114243729400004,
      1.3548558052319999
     ],
     [
      1.7887438574800008,
      12.628493309989999,
      0.7278149894679999
     ],
     [
      3.925775803314999,
      16.306835861925002,
      -1.8854314213499996
     ],
     [
      10.182771157725,
      8.355662711425001,
      6.4920310145219995
     ],
     [
      2.54926781056,
      6.10822555143,
      -1.0730094199279998
     ],
     [
      5.0051416978050005,
      4.085410816625,
      5.962973409802001
     ],
     [
      14.209391605510001,
      0.027519763500000665,
      0.39254549451599935
     ],
     [
      -6.10223235849,
      6.20625706452,
      8.872238850456
     ],
     [
      11.96665319032,
      6.32968830007,
      -3.463952251264
     ],
     [
      8.40376114252,
      -2.4359883099900004,
      7.535040989468
     ],
     [
      6.172744108080002,
      -1.9402044817800008,
      8.898446670556
     ],
     [
      5.1873734947,
      6.1070839908700005,
      -0.844245782972
     ],
     [
      3.8157477118399994,
      5.115903649640001,
      8.123090014704
     ],
     [
      10.164975043995002,
      4.016896798015,
      6.41468731271
     ],
     [
      18.54817790393,
      0.009744034780000339,
      0.3151881782519993
     ],
     [
      7.7810704345550015,
      -3.9803872451050015,
      5.452377001994001
     ],
     [
      7.756516690010001,
      1.7887438574800003,
      -0.727814989468
     ],
     [
      4.402520032185,
      0.005983000435000066,
      8.393942730018
     ],
     [
      7.643237189440001,
      4.084279448569999,
      5.734216580072
     ],
     [
      -1.7624166170649995,
      15.363947609385,
      1.2521415721180003
     ],
     [
      5.789984967815001,
      10.186521999565,
      1.5867167300179994
     ],
     [
      6.329698492575,
      8.418367002185,
      3.4639454440380004
     ],
     [
      4.005807352575001,
      -2.3593508648950006,
      7.39731038581
     ],
     [
      -1.97345243309,
      18.022570806090002,
      1.4217708368119992
     ],
     [
      6.266729196685001,
      -6.1143308619250005,
      4.92179457865
     ],
     [
      6.206246872015,
      6.102222165985,
      4.742219956769999
     ],
     [
      10.21617199661,
      2.3033226649100005,
      -1.4929063485120004
     ],
     [
      -1.7741481903200003,
      3.86281669993,
      3.343273748736
     ],
     [
      7.735560899730002,
      8.07558286653,
      5.628677348167999
     ],
     [
      3.862806507425001,
      1.7741379978149991,
      10.271185058490001
     ],
     [
      1.9493879287850007,
      15.261390624075,
      1.0269176926819998
     ],
     [
      7.88918233509,
      0.023666996610000907,
      8.300132348512001
     ],
     [
      14.252434554125,
      -3.7311193428249996,
      3.5985243020580002
     ],
     [
      5.123619375925,
      1.949387928785,
      -1.0269176926819998
     ],
     [
      8.25232090323,
      4.01976089192,
      -2.091220670556
     ],
     [
      4.019771084425001,
      12.132699289275001,
      2.09121386333
     ],
     [
      12.724883829775,
      1.7448243534350003,
      -0.9503908579900002
     ],
     [
      -1.7971424816000001,
      11.874390635060001,
      3.4891934452720004
     ],
     [
      8.447680646565,
      2.5323788297749985,
      7.757616857990001
     ],
     [
      5.11590364964,
      -3.81574771184,
      5.491361985296
     ],
     [
      2.3033328574150005,
      10.168827810885,
      1.4929131557379998
     ],
     [
      16.29473735849,
      3.9862479354800007,
      2.065012850455999
     ],
     [
      1.9401942892749995,
      6.172733915575001,
      4.71601213667
     ],
     [
      6.347127676125001,
      7.712964116145,
      0.9086625626100004
     ],
     [
      6.461385657175001,
      -4.0599295541250005,
      3.2087016979419998
     ],
     [
      7.8300658060899995,
      12.16595743309,
      5.3854551631879986
     ],
     [
      5.171442609385001,
      11.954921617065,
      5.555084427881999
     ],
     [
      1.8368422885750002,
      -0.009754227285000031,
      0.315194985478
     ],
     [
      -1.9628828054049998,
      6.146518792715,
      4.682221066806
     ],
     [
      6.186697647425001,
      12.551855864895002,
      0.5900843858099989
     ],
     [
      6.40289087098,
      12.22729592818,
      3.2082319993480004
     ],
     [
      -1.6818856350600002,
      8.3953625184,
      3.318032554728
     ],
     [
      14.27792600913,
      5.187373494700001,
      0.8442457829719998
     ],
     [
      10.220034956005,
      -4.016896798015,
      6.41468731271
     ],
     [
      -4.085410816624999,
      5.005121312794999,
      7.651478590198
     ],
     [
      14.27678444857,
      2.54926781056,
      1.0730094199279996
     ],
     [
      2.456933907765,
      2.116932325975,
      -1.1785418446059999
     ],
     [
      2.11692213347,
      17.92806589973,
      1.1785486518319999
     ],
     [
      1.6818856350600002,
      11.9896474816,
      3.318032554728
     ],
     [
      -0.023656804104999707,
      7.889172142585001,
      5.314312844262
     ],
     [
      6.17561839449,
      -0.027519763499999655,
      0.39253188006399997
     ],
     [
      -5.171442609384999,
      8.430088382934999,
      5.555084427881999
     ],
     [
      1.7971424815999992,
      8.510619364940002,
      3.4891934452720004
     ],
     [
      7.8331541351050005,
      6.1866976474249995,
      -0.5900843858099996
     ],
     [
      1.744824353435,
      7.660126170225,
      0.9503908579900003
     ],
     [
      6.146518792714999,
      1.9628828054050012,
      8.932230933193999
     ],
     [
      10.20224903478,
      -8.35567290393,
      6.492037821748
     ],
     [
      6.376757288160001,
      5.076601350360001,
      1.3158640147040004
     ],
     [
      6.1143308619250005,
      6.266729196685001,
      8.692657421349999
     ],
     [
      1.762416617065,
      5.0210623906150005,
      1.252141572118
     ],
     [
      2.411434565445,
      14.172892245105002,
      -1.3548626124579997
     ],
     [
      3.9862581279850002,
      4.090282834015,
      -2.065019657682
     ],
     [
      13.923624342825,
      4.059929554125,
      3.208701697942001
     ],
     [
      3.9803770526,
      7.78108062706,
      8.162081805232
     ],
     [
      4.045986207285,
      8.229622194595,
      2.125004933194001
     ],
     [
      -2.5323788297749994,
      8.447680646565,
      5.856835142009999
     ],
     [
      -2.4795306913500004,
      3.84536713137,
      5.898570244616
     ],
     [
      12.672045883855,
      6.347127676125001,
      -0.9086625626100003
     ],
     [
      2.03479092818,
      3.7896141290199994,
      3.598994000652
     ]
    ],
    "nsites": 144,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-554682_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.010869252569444043,
      "formation_energy_per_atom": -3.0349487679861133,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-554682_GGA_GGA+U",
      "energy_above_hull": 0.010869252569444043,
      "formation_energy_per_atom": -3.2571628365972223,
      "last_updated_thermo": "2023-04-27T01:12:05Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-555676",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b47609e",
    "last_modified": "2021-02-04T10:26:46Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O16Si8",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O16Si8",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      4.521437,
      0,
      0
     ],
     [
      0,
      8.271913,
      0
     ],
     [
      0,
      0,
      9.4753
     ]
    ],
    "cartesian_site_positions": [
     [
      0.9117115995539999,
      1.3700107748859998,
      0.9380262741000001
     ],
     [
      3.1724300995539996,
      2.765945725114,
      5.675676274100001
     ],
     [
      0.9117115995539999,
      6.901902225113999,
      8.5372737259
     ],
     [
      1.349006900446,
      5.505967274886,
      5.675676274100001
     ],
     [
      1.349006900446,
      2.765945725114,
      3.7996237259
     ],
     [
      3.609725400446,
      1.3700107748859998,
      8.5372737259
     ],
     [
      3.609725400446,
      6.901902225113999,
      0.9380262741000001
     ],
     [
      3.1724300995539996,
      5.505967274886,
      3.7996237259
     ],
     [
      2.2607185,
      1.7905961913709998,
      4.73765
     ],
     [
      2.2607185,
      1.228668597455,
      0
     ],
     [
      0,
      2.3453603086289996,
      0
     ],
     [
      0,
      2.9072879025450002,
      4.73765
     ],
     [
      2.2607185,
      4.1359565,
      3.4435703778000004
     ],
     [
      2.2607185,
      7.043244402545,
      0
     ],
     [
      0,
      0,
      1.2940796222000002
     ],
     [
      0,
      5.364625097455,
      4.73765
     ],
     [
      0,
      5.926552691371,
      0
     ],
     [
      2.2607185,
      4.1359565,
      6.0317296222
     ],
     [
      1.13035925,
      2.06797825,
      2.368825
     ],
     [
      2.2607185,
      6.481316808629,
      4.73765
     ],
     [
      1.13035925,
      6.20393475,
      7.1064750000000005
     ],
     [
      0,
      0,
      8.1812203778
     ],
     [
      3.39107775,
      6.20393475,
      2.368825
     ],
     [
      3.39107775,
      2.06797825,
      7.1064750000000005
     ]
    ],
    "nsites": 24,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-555676_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.24892671708333225,
      "formation_energy_per_atom": -2.7968913034722243,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-555676_GGA_GGA+U",
      "energy_above_hull": 0.24892671708333403,
      "formation_energy_per_atom": -3.0191053720833327,
      "last_updated_thermo": "2023-04-27T01:12:03Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-559860",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bbcbcd30f748b47613a",
    "last_modified": "2021-02-23T00:52:31Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O16Si8",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O16Si8",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      3.92892,
      -4.21884,
      0
     ],
     [
      3.92892,
      4.21884,
      0
     ],
     [
      0,
      0,
      11.3143
     ]
    ],
    "cartesian_site_positions": [
     [
      1.53733924896,
      -0.5408552879999998,
      1.3717117891
     ],
     [
      2.3915807510400002,
      -0.5408552880000002,
      7.0288617891000005
     ],
     [
      6.32050075104,
      0.540855288,
      1.3717117891
     ],
     [
      5.46625924896,
      -0.540855288,
      4.2854382109
     ],
     [
      5.46625924896,
      0.5408552879999998,
      7.0288617891000005
     ],
     [
      2.3915807510400002,
      0.540855288,
      4.2854382109
     ],
     [
      6.320500751040001,
      -0.5408552879999998,
      9.942588210899999
     ],
     [
      1.53733924896,
      0.5408552879999999,
      9.942588210899999
     ],
     [
      2.2686684177600003,
      -2.4329070527073778e-17,
      0
     ],
     [
      1.96446,
      -2.10942,
      1.3890452967
     ],
     [
      0,
      0,
      1.287114768
     ],
     [
      1.96446,
      0,
      8.485724999999999
     ],
     [
      5.58917158224,
      -1.9771553439795753e-16,
      0
     ],
     [
      1.96446,
      -2.10942,
      7.0461952967
     ],
     [
      1.96446,
      2.10942,
      4.2681047033
     ],
     [
      3.92892,
      0,
      4.370035232
     ],
     [
      6.1975884177600005,
      1.9771553439795753e-16,
      5.65715
     ],
     [
      1.96446,
      0,
      2.828575
     ],
     [
      5.8933800000000005,
      0,
      2.828575
     ],
     [
      1.6602515822400001,
      3.0403100694798013e-17,
      5.65715
     ],
     [
      3.92892,
      0,
      6.944264767999999
     ],
     [
      0,
      0,
      10.027185231999999
     ],
     [
      1.96446,
      2.10942,
      9.925254703299998
     ],
     [
      5.8933800000000005,
      0,
      8.485724999999999
     ]
    ],
    "nsites": 24,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-559860_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.16038176124999914,
      "formation_energy_per_atom": -2.885436259305557,
      "last_updated_thermo": "2023-04-27T01:11:11Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-559860_GGA_GGA+U",
      "energy_above_hull": 0.16038176124999914,
      "formation_energy_per_atom": -3.1076503279166663,
      "last_updated_thermo": "2023-04-27T01:12:04Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-559389",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bc7bcd30f748b47659e",
    "last_modified": "2020-11-12T02:20:11Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O12Si6",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O12Si6",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      4.346734,
      -4.198007,
      0
     ],
     [
      4.346734,
      4.198007,
      0
     ],
     [
      0.292366,
      0,
      6.035882
     ]
    ],
    "cartesian_site_positions": [
     [
      5.438108962407999,
      -1.0529315217189996,
      0.668576541494
     ],
     [
      2.8576821226,
      -1.6189152214729998,
      4.510149855686
     ],
     [
      6.1281518774,
      1.618915221473,
      1.5257321443139997
     ],
     [
      3.8745865412559994,
      2.6718467431919994,
      2.996248040092
     ],
     [
      5.111247458744001,
      -2.6718467431920003,
      3.039633959908
     ],
     [
      3.5477250375919995,
      1.052931521719,
      5.367305458506
     ],
     [
      4.540707069118,
      -2.00597566488,
      1.64517017733
     ],
     [
      2.59663355875,
      -0.0069728896270000625,
      4.539381632212
     ],
     [
      6.38920044125,
      0.006972889627000296,
      1.496500367788
     ],
     [
      2.173367,
      2.0990035,
      0
     ],
     [
      4.451861236129999,
      -2.012948554507,
      4.380686222668
     ],
     [
      2.173367,
      -2.0990035,
      0
     ],
     [
      4.5339727638700005,
      2.012948554507,
      1.655195777332
     ],
     [
      2.31955,
      -2.0990035,
      3.017941
     ],
     [
      4.445126930881999,
      2.00597566488,
      4.39071182267
     ],
     [
      2.31955,
      2.0990035,
      3.017941
     ],
     [
      0.146183,
      0,
      3.017941
     ],
     [
      4.346734,
      0,
      0
     ]
    ],
    "nsites": 18,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-559389_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.2520602555555538,
      "formation_energy_per_atom": -2.793757765000003,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-559389_GGA_GGA+U",
      "energy_above_hull": 0.2520602555555538,
      "formation_energy_per_atom": -3.015971833611112,
      "last_updated_thermo": "2023-04-27T01:12:06Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-600015",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2bdfbcd30f748b476b59",
    "last_modified": "2021-03-06T03:57:58Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O48Si24",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O48Si24",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      13.629275,
      0,
      0
     ],
     [
      0,
      13.629275,
      0
     ],
     [
      0,
      0,
      7.63685586
     ]
    ],
    "cartesian_site_positions": [
     [
      6.470358061010249,
      11.788469682385,
      6.524520845889814
     ],
     [
      8.655442817615,
      6.470358061010249,
      6.524520845889814
     ],
     [
      11.788469682385,
      0.34427943898975,
      6.524520845889814
     ],
     [
      13.28499556101025,
      1.840805317615,
      1.1123350141101858
     ],
     [
      7.15891693898975,
      4.973832182385,
      1.1123350141101858
     ],
     [
      0.34427943898975,
      8.655442817615,
      6.524520845889814
     ],
     [
      4.973832182385,
      13.28499556101025,
      1.1123350141101858
     ],
     [
      1.840805317615,
      7.15891693898975,
      1.1123350141101858
     ],
     [
      7.15891693898975,
      1.840805317615,
      1.1123350141101858
     ],
     [
      4.973832182385,
      7.15891693898975,
      1.1123350141101858
     ],
     [
      1.840805317615,
      13.28499556101025,
      1.1123350141101858
     ],
     [
      0.34427943898975,
      11.788469682385,
      6.524520845889814
     ],
     [
      6.470358061010249,
      8.655442817615,
      6.524520845889814
     ],
     [
      13.28499556101025,
      4.973832182385,
      1.1123350141101858
     ],
     [
      8.655442817615,
      0.34427943898975,
      6.524520845889814
     ],
     [
      11.788469682385,
      6.470358061010249,
      6.524520845889814
     ],
     [
      1.8655755708782502,
      11.763699429121749,
      3.81842793
     ],
     [
      8.680213070878251,
      1.8655755708782502,
      3.81842793
     ],
     [
      11.763699429121749,
      4.94906192912175,
      3.81842793
     ],
     [
      4.94906192912175,
      8.680213070878251,
      3.81842793
     ],
     [
      11.763699429121749,
      1.8655755708782502,
      3.81842793
     ],
     [
      4.94906192912175,
      11.763699429121749,
      3.81842793
     ],
     [
      1.8655755708782502,
      8.680213070878251,
      3.81842793
     ],
     [
      8.680213070878251,
      4.94906192912175,
      3.81842793
     ],
     [
      6.80061120421925,
      10.22195625,
      6.641610647306506
     ],
     [
      10.22195625,
      6.80061120421925,
      6.641610647306506
     ],
     [
      10.22195625,
      0.01402629578075,
      6.641610647306506
     ],
     [
      -0.01402629578075,
      3.40731875,
      0.9952452126934939
     ],
     [
      6.82866379578075,
      3.40731875,
      0.9952452126934939
     ],
     [
      0.01402629578075,
      10.22195625,
      6.641610647306506
     ],
     [
      3.40731875,
      -0.01402629578075,
      0.9952452126934939
     ],
     [
      3.40731875,
      6.82866379578075,
      0.9952452126934939
     ],
     [
      5.900488906611749,
      12.1351943496025,
      5.056870726769159
     ],
     [
      8.3087181503975,
      5.900488906611749,
      5.056870726769159
     ],
     [
      12.1351943496025,
      0.91414859338825,
      5.056870726769159
     ],
     [
      12.71512640661175,
      1.4940806503975,
      2.579985133230841
     ],
     [
      7.7287860933882495,
      5.320556849602499,
      2.579985133230841
     ],
     [
      0.91414859338825,
      8.3087181503975,
      5.056870726769159
     ],
     [
      5.320556849602499,
      12.71512640661175,
      2.579985133230841
     ],
     [
      1.4940806503975,
      7.7287860933882495,
      2.579985133230841
     ],
     [
      7.7287860933882495,
      1.4940806503975,
      2.579985133230841
     ],
     [
      5.320556849602499,
      7.7287860933882495,
      2.579985133230841
     ],
     [
      1.4940806503975,
      12.71512640661175,
      2.579985133230841
     ],
     [
      0.91414859338825,
      12.1351943496025,
      5.056870726769159
     ],
     [
      5.900488906611749,
      8.3087181503975,
      5.056870726769159
     ],
     [
      12.71512640661175,
      5.320556849602499,
      2.579985133230841
     ],
     [
      8.3087181503975,
      0.91414859338825,
      5.056870726769159
     ],
     [
      12.1351943496025,
      5.900488906611749,
      5.056870726769159
     ],
     [
      5.37050964169775,
      12.18514714169775,
      0
     ],
     [
      8.25876535830225,
      5.37050964169775,
      0
     ],
     [
      12.18514714169775,
      1.4441278583022499,
      0
     ],
     [
      1.4441278583022499,
      8.25876535830225,
      0
     ],
     [
      8.25876535830225,
      1.4441278583022499,
      0
     ],
     [
      5.37050964169775,
      8.25876535830225,
      0
     ],
     [
      1.4441278583022499,
      12.18514714169775,
      0
     ],
     [
      12.18514714169775,
      5.37050964169775,
      0
     ],
     [
      7.829070026252749,
      12.61484247374725,
      6.771718385959272
     ],
     [
      7.829070026252749,
      7.829070026252749,
      6.771718385959272
     ],
     [
      12.61484247374725,
      12.61484247374725,
      6.771718385959272
     ],
     [
      1.01443252625275,
      1.01443252625275,
      0.8651374740407286
     ],
     [
      5.80020497374725,
      5.80020497374725,
      0.8651374740407286
     ],
     [
      12.61484247374725,
      7.829070026252749,
      6.771718385959272
     ],
     [
      5.80020497374725,
      1.01443252625275,
      0.8651374740407286
     ],
     [
      1.01443252625275,
      5.80020497374725,
      0.8651374740407286
     ],
     [
      1.6457303222964998,
      10.22195625,
      3.381150956789108
     ],
     [
      10.22195625,
      1.6457303222964998,
      3.381150956789108
     ],
     [
      10.22195625,
      5.1689071777035,
      3.381150956789108
     ],
     [
      8.460367822296499,
      3.40731875,
      4.2557049032108925
     ],
     [
      11.9835446777035,
      3.40731875,
      4.2557049032108925
     ],
     [
      5.1689071777035,
      10.22195625,
      3.381150956789108
     ],
     [
      3.40731875,
      8.460367822296499,
      4.2557049032108925
     ],
     [
      3.40731875,
      11.9835446777035,
      4.2557049032108925
     ]
    ],
    "nsites": 72,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "r2scan": {
      "thermo_id": "mp-600015_R2SCAN",
      "energy_above_hull": 0.01921331500000001,
      "formation_energy_per_atom": -3.026604705555556,
      "last_updated_thermo": "2023-04-27T01:10:52Z"
     },
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-600015_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.01921331500000001,
      "formation_energy_per_atom": -3.026604705555556,
      "last_updated_thermo": "2023-04-27T01:11:14Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-600015_GGA_GGA+U",
      "energy_above_hull": 0.011117451527777433,
      "formation_energy_per_atom": -3.256914637638889,
      "last_updated_thermo": "2023-04-27T01:12:05Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-556044",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2beabcd30f748b476e47",
    "last_modified": "2021-02-15T22:15:26Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O24Si12",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O24Si12",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      6.184689,
      -10.712196,
      0
     ],
     [
      6.184689,
      10.712196,
      0
     ],
     [
      0,
      0,
      5.136851
     ]
    ],
    "cartesian_site_positions": [
     [
      7.620229533168,
      5.22519496488,
      2.6656352683240003
     ],
     [
      6.899725634046,
      -1.5002858985839997,
      0.097209768324
     ],
     [
      4.0341118327859995,
      3.986715136536,
      2.6656352683240003
     ],
     [
      5.4696523659539995,
      -1.5002858985840004,
      2.471215731676
     ],
     [
      7.620229533167999,
      -5.22519496488,
      0.097209768324
     ],
     [
      4.034111832786,
      -3.986715136536,
      0.097209768324
     ],
     [
      6.899725634046,
      1.5002858985840004,
      2.6656352683240003
     ],
     [
      8.335266167214,
      -3.9867151365360005,
      2.471215731676
     ],
     [
      4.749148466832,
      5.22519496488,
      5.039641231676
     ],
     [
      4.749148466832,
      -5.22519496488,
      2.471215731676
     ],
     [
      5.4696523659539995,
      1.5002858985840002,
      5.039641231676
     ],
     [
      8.335266167214,
      3.986715136536,
      5.039641231676
     ],
     [
      3.0923445,
      5.356098,
      0
     ],
     [
      6.184689,
      2.232250251264,
      3.85263825
     ],
     [
      3.698314143531,
      2.135229892092,
      3.85263825
     ],
     [
      5.025529848863999,
      -4.239972874367999,
      1.28421275
     ],
     [
      3.698314143531,
      -2.1352298920919996,
      1.28421275
     ],
     [
      6.184689,
      2.1120165633600005,
      1.28421275
     ],
     [
      6.184688999999999,
      -2.2322502512639995,
      1.28421275
     ],
     [
      6.184689,
      0,
      0
     ],
     [
      6.184689,
      -2.1120165633600005,
      3.85263825
     ],
     [
      8.671063856468999,
      -2.135229892092001,
      1.28421275
     ],
     [
      7.447973575139999,
      4.300089718320001,
      1.28421275
     ],
     [
      5.025529848863999,
      4.239972874367999,
      3.85263825
     ],
     [
      8.671063856468999,
      2.1352298920920005,
      3.85263825
     ],
     [
      3.0923445,
      -5.356098,
      0
     ],
     [
      4.9214044248599995,
      4.300089718320001,
      1.28421275
     ],
     [
      7.447973575139999,
      -4.30008971832,
      3.85263825
     ],
     [
      4.92140442486,
      -4.300089718320001,
      3.85263825
     ],
     [
      6.184689,
      6.441757640208,
      3.85263825
     ],
     [
      6.184689,
      -6.441757640208,
      1.28421275
     ],
     [
      3.0923445,
      -5.356098,
      2.5684255
     ],
     [
      7.343848151135999,
      -4.239972874368,
      1.28421275
     ],
     [
      6.184689,
      0,
      2.5684255
     ],
     [
      3.0923445,
      5.356098,
      2.5684255
     ],
     [
      7.343848151135999,
      4.239972874368,
      3.85263825
     ]
    ],
    "nsites": 36,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-556044_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 1.4517185888888893,
      "formation_energy_per_atom": -1.594099431666668,
      "last_updated_thermo": "2023-04-27T01:11:07Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-556044_GGA_GGA+U",
      "energy_above_hull": 1.4517185888888884,
      "formation_energy_per_atom": -1.8163135002777777,
      "last_updated_thermo": "2023-04-27T01:12:06Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-555497",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2beabcd30f748b47714f",
    "last_modified": "2021-02-21T02:08:00Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O48Si24",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O48Si24",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      -6.044794,
      6.044794,
      6.044794
     ],
     [
      6.044794,
      -6.044794,
      6.044794
     ],
     [
      6.044794,
      6.044794,
      -6.044794
     ]
    ],
    "cartesian_site_positions": [
     [
      4.551711747618,
      3.6902318859139998,
      -0.05952308651800025
     ],
     [
      2.354562114086,
      -0.05952308651800011,
      7.5378762523819995
     ],
     [
      6.104317086518,
      4.551711747618,
      -3.6902318859139998
     ],
     [
      2.354562114086,
      5.985270913481999,
      4.551711747618
     ],
     [
      9.735025885913998,
      -0.059523086518000055,
      1.4930822523819998
     ],
     [
      3.6902318859139998,
      0.05952308651799989,
      1.4930822523820002
     ],
     [
      -1.4930822523819995,
      3.6902318859139993,
      6.104317086517999
     ],
     [
      1.493082252382,
      3.6902318859139998,
      0.059523086517999854
     ],
     [
      3.6902318859139998,
      -0.05952308651800016,
      4.551711747617999
     ],
     [
      1.4930822523819995,
      2.3545621140860002,
      6.104317086518
     ],
     [
      2.354562114086,
      6.104317086518,
      1.4930822523820002
     ],
     [
      5.985270913481999,
      4.551711747618,
      2.3545621140860002
     ],
     [
      4.551711747618,
      -3.6902318859139998,
      6.104317086518
     ],
     [
      0.05952308651799995,
      1.493082252382,
      3.6902318859139993
     ],
     [
      4.551711747618,
      2.3545621140860002,
      5.985270913482
     ],
     [
      3.6902318859139998,
      6.104317086518,
      -1.4930822523819998
     ],
     [
      -0.05952308651800044,
      7.5378762523819995,
      2.3545621140860002
     ],
     [
      6.104317086518,
      -1.4930822523820002,
      3.6902318859139993
     ],
     [
      -3.690231885914,
      6.104317086518,
      4.5517117476180005
     ],
     [
      7.5378762523819995,
      2.3545621140860002,
      -0.059523086518000375
     ],
     [
      6.104317086518,
      1.4930822523819998,
      2.3545621140860002
     ],
     [
      -0.05952308651800041,
      1.4930822523820004,
      9.735025885913998
     ],
     [
      -0.05952308651800017,
      4.551711747618,
      3.690231885914
     ],
     [
      1.4930822523820007,
      9.735025885913998,
      -0.059523086517999986
     ],
     [
      -1.3519423572759997,
      1.3576365532239998,
      4.502670333896
     ],
     [
      6.044794,
      3.022397,
      -3.022046401948
     ],
     [
      3.0223969999999993,
      3.0227475980519993,
      6.044793999999999
     ],
     [
      1.542123666104,
      4.692851642724,
      1.3576365532240002
     ],
     [
      1.3576365532239996,
      10.547464333895999,
      1.3519423572759999
     ],
     [
      7.402430553224,
      1.5421236661039994,
      1.3519423572760003
     ],
     [
      -0.266805117572,
      6.044794,
      3.022397
     ],
     [
      3.022397,
      6.311599117571999,
      -8.590306735811737e-17
     ],
     [
      3.022397,
      3.022046401948,
      9.943060398143188e-18
     ],
     [
      1.5421236661039994,
      7.396736357276,
      4.687157446776
     ],
     [
      6.044794,
      3.022397,
      -0.2668051175719999
     ],
     [
      4.502670333896,
      1.3519423572759997,
      4.687157446776
     ],
     [
      4.6928516427239995,
      4.687157446775999,
      -4.502670333896
     ],
     [
      1.3576365532239998,
      1.542123666104,
      4.6928516427239995
     ],
     [
      1.351942357276,
      1.3576365532239996,
      10.547464333895999
     ],
     [
      3.0223970000000002,
      9.066840401948,
      -3.256104134976567e-16
     ],
     [
      0,
      3.022397,
      3.022046401948
     ],
     [
      6.044794,
      3.022397,
      5.777988882427999
     ],
     [
      2.220446049250313e-16,
      3.022397,
      9.066840401948
     ],
     [
      4.687157446776,
      1.5421236661039999,
      7.396736357275999
     ],
     [
      5.777988882428,
      6.044794,
      3.022396999999999
     ],
     [
      3.022397,
      0.266805117572,
      -8.590306735811737e-17
     ],
     [
      3.022397,
      5.777988882428,
      6.044794
     ],
     [
      9.066840401948,
      3.256104134976567e-16,
      3.0223969999999993
     ],
     [
      1.3519423572759999,
      7.402430553224,
      1.5421236661039994
     ],
     [
      0,
      3.022397,
      0.2668051175719999
     ],
     [
      3.022397,
      -3.022046401948,
      6.044794
     ],
     [
      4.6928516427239995,
      1.3576365532239998,
      1.542123666104
     ],
     [
      4.687157446775999,
      4.502670333896,
      1.3519423572759999
     ],
     [
      4.692851642724,
      -1.3576365532240005,
      4.502670333896
     ],
     [
      1.5421236661039996,
      1.3519423572759999,
      7.402430553223999
     ],
     [
      3.022397,
      -0.266805117572,
      6.044794
     ],
     [
      1.357636553224,
      4.502670333896,
      -1.3519423572759999
     ],
     [
      4.687157446775999,
      -4.502670333896,
      4.6928516427239995
     ],
     [
      6.311599117571999,
      8.590306735811737e-17,
      3.022397
     ],
     [
      0,
      3.022397,
      6.311599117571999
     ],
     [
      4.502670333896,
      4.692851642724,
      -1.3576365532240005
     ],
     [
      3.022046401948,
      -9.943060398143188e-18,
      3.022397
     ],
     [
      3.0227475980519993,
      6.044794,
      3.0223970000000002
     ],
     [
      0.266805117572,
      -3.930784372574436e-17,
      3.022397
     ],
     [
      7.396736357275999,
      4.687157446776,
      1.542123666104
     ],
     [
      6.044794,
      3.022397,
      3.022747598051999
     ],
     [
      10.547464333895999,
      1.351942357276,
      1.3576365532240002
     ],
     [
      -4.502670333896,
      4.692851642724,
      4.687157446775999
     ],
     [
      -1.3576365532240007,
      4.502670333896,
      4.692851642724
     ],
     [
      -3.022046401948,
      6.044794,
      3.022397
     ],
     [
      1.3519423572759999,
      4.687157446775999,
      4.502670333895999
     ],
     [
      4.502670333896,
      -1.351942357276,
      1.3576365532239998
     ]
    ],
    "nsites": 72,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-555497_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.24995733097222228,
      "formation_energy_per_atom": -2.795860689583334,
      "last_updated_thermo": "2023-04-27T01:11:11Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-555497_GGA_GGA+U",
      "energy_above_hull": 0.24995733097222228,
      "formation_energy_per_atom": -3.0180747581944445,
      "last_updated_thermo": "2023-04-27T01:12:08Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-1205213",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2c02bcd30f748b4776c0",
    "last_modified": "2019-01-12T08:45:35Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O144Si72",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O144Si72",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      14.43627786,
      0,
      0
     ],
     [
      0,
      14.50930019,
      0
     ],
     [
      0,
      0,
      19.18861572
     ]
    ],
    "cartesian_site_positions": [
     [
      3.7650732249779684,
      0,
      4.469404698056112
     ],
     [
      10.671204635022033,
      0,
      4.469404698056112
     ],
     [
      3.7650732249779684,
      0,
      14.719211021943888
     ],
     [
      10.671204635022033,
      0,
      14.719211021943888
     ],
     [
      3.9776246071474497,
      11.551788570377239,
      3.7853883053714292
     ],
     [
      10.458653252852551,
      2.95751161962276,
      3.7853883053714292
     ],
     [
      3.9776246071474497,
      2.95751161962276,
      15.403227414628573
     ],
     [
      10.458653252852551,
      11.551788570377239,
      15.403227414628573
     ],
     [
      10.458653252852551,
      2.95751161962276,
      15.403227414628573
     ],
     [
      3.9776246071474497,
      11.551788570377239,
      15.403227414628573
     ],
     [
      10.458653252852551,
      11.551788570377239,
      3.7853883053714292
     ],
     [
      3.9776246071474497,
      2.95751161962276,
      3.7853883053714292
     ],
     [
      5.607384953744795,
      9.933861294259401,
      1.5502672607483627
     ],
     [
      8.828892906255206,
      4.575438895740597,
      1.5502672607483627
     ],
     [
      5.607384953744795,
      4.575438895740597,
      17.638348459251638
     ],
     [
      8.828892906255206,
      9.933861294259401,
      17.638348459251638
     ],
     [
      8.828892906255206,
      4.575438895740597,
      17.638348459251638
     ],
     [
      5.607384953744795,
      9.933861294259401,
      17.638348459251638
     ],
     [
      8.828892906255206,
      9.933861294259401,
      1.5502672607483627
     ],
     [
      5.607384953744795,
      4.575438895740597,
      1.5502672607483627
     ],
     [
      5.6342957636664,
      0,
      6.7127294515579505
     ],
     [
      8.801982096333601,
      0,
      6.7127294515579505
     ],
     [
      5.6342957636664,
      0,
      12.47588626844205
     ],
     [
      8.801982096333601,
      0,
      12.47588626844205
     ],
     [
      5.065678785140048,
      11.791296925752613,
      8.141489984185657
     ],
     [
      9.370599074859953,
      2.7180032642473866,
      8.141489984185657
     ],
     [
      5.065678785140048,
      2.7180032642473866,
      11.047125735814344
     ],
     [
      9.370599074859953,
      11.791296925752613,
      11.047125735814344
     ],
     [
      9.370599074859953,
      2.7180032642473866,
      11.047125735814344
     ],
     [
      5.065678785140048,
      11.791296925752613,
      11.047125735814344
     ],
     [
      9.370599074859953,
      11.791296925752613,
      8.141489984185657
     ],
     [
      5.065678785140048,
      2.7180032642473866,
      8.141489984185657
     ],
     [
      5.747430130362426,
      10.106205083404252,
      5.890753244089655
     ],
     [
      8.688847729637574,
      4.403095106595747,
      5.890753244089655
     ],
     [
      5.747430130362426,
      4.403095106595747,
      13.297862475910344
     ],
     [
      8.688847729637574,
      10.106205083404252,
      13.297862475910344
     ],
     [
      8.688847729637574,
      4.403095106595747,
      13.297862475910344
     ],
     [
      5.747430130362426,
      10.106205083404252,
      13.297862475910344
     ],
     [
      8.688847729637574,
      10.106205083404252,
      5.890753244089655
     ],
     [
      5.747430130362426,
      4.403095106595747,
      5.890753244089655
     ],
     [
      4.325095132392033,
      7.254650095,
      2.5591676412776234
     ],
     [
      10.111182727607968,
      7.254650095,
      2.5591676412776234
     ],
     [
      4.325095132392033,
      7.254650095,
      16.629448078722376
     ],
     [
      10.111182727607968,
      7.254650095,
      16.629448078722376
     ],
     [
      5.644343990508074,
      7.254650095,
      5.374602699446676
     ],
     [
      8.791933869491928,
      7.254650095,
      5.374602699446676
     ],
     [
      5.644343990508074,
      7.254650095,
      13.814013020553325
     ],
     [
      8.791933869491928,
      7.254650095,
      13.814013020553325
     ],
     [
      1.5520202685073523,
      0,
      6.8720129993327275
     ],
     [
      12.884257591492648,
      0,
      6.8720129993327275
     ],
     [
      1.5520202685073523,
      0,
      12.316602720667275
     ],
     [
      12.884257591492648,
      0,
      12.316602720667275
     ],
     [
      2.017220227690801,
      11.588532067271398,
      8.09443930655406
     ],
     [
      12.419057632309201,
      2.920768122728602,
      8.09443930655406
     ],
     [
      2.017220227690801,
      2.920768122728602,
      11.09417641344594
     ],
     [
      12.419057632309201,
      11.588532067271398,
      11.09417641344594
     ],
     [
      12.419057632309201,
      2.920768122728602,
      11.09417641344594
     ],
     [
      2.017220227690801,
      11.588532067271398,
      11.09417641344594
     ],
     [
      12.419057632309201,
      11.588532067271398,
      8.09443930655406
     ],
     [
      2.017220227690801,
      2.920768122728602,
      8.09443930655406
     ],
     [
      1.496516966656232,
      10.178860113919674,
      5.242477375158887
     ],
     [
      12.939760893343768,
      4.330440076080325,
      5.242477375158887
     ],
     [
      1.496516966656232,
      4.330440076080325,
      13.946138344841113
     ],
     [
      12.939760893343768,
      10.178860113919674,
      13.946138344841113
     ],
     [
      12.939760893343768,
      4.330440076080325,
      13.946138344841113
     ],
     [
      1.496516966656232,
      10.178860113919674,
      13.946138344841113
     ],
     [
      12.939760893343768,
      10.178860113919674,
      5.242477375158887
     ],
     [
      1.496516966656232,
      4.330440076080325,
      5.242477375158887
     ],
     [
      1.5665466287411989,
      7.254650095,
      4.2632266679817
     ],
     [
      12.869731231258802,
      7.254650095,
      4.2632266679817
     ],
     [
      1.5665466287411989,
      7.254650095,
      14.925389052018303
     ],
     [
      12.869731231258802,
      7.254650095,
      14.925389052018303
     ],
     [
      3.6940777759041676,
      13.146965408890159,
      3.57324990748207
     ],
     [
      10.742200084095835,
      1.362334781109841,
      3.57324990748207
     ],
     [
      3.6940777759041676,
      1.362334781109841,
      15.615365812517933
     ],
     [
      10.742200084095835,
      13.146965408890159,
      15.615365812517933
     ],
     [
      10.742200084095835,
      1.362334781109841,
      15.615365812517933
     ],
     [
      3.6940777759041676,
      13.146965408890159,
      15.615365812517933
     ],
     [
      10.742200084095835,
      13.146965408890159,
      3.57324990748207
     ],
     [
      3.6940777759041676,
      1.362334781109841,
      3.57324990748207
     ],
     [
      5.256717659130893,
      0,
      5.141602438546533
     ],
     [
      9.179560200869108,
      0,
      5.141602438546533
     ],
     [
      5.256717659130893,
      0,
      14.04701328145347
     ],
     [
      9.179560200869108,
      0,
      14.04701328145347
     ],
     [
      4.784662344680067,
      11.015048349936599,
      2.4703847946335413
     ],
     [
      9.651615515319934,
      3.4942518400633995,
      2.4703847946335413
     ],
     [
      4.784662344680067,
      3.4942518400633995,
      16.71823092536646
     ],
     [
      9.651615515319934,
      11.015048349936599,
      16.71823092536646
     ],
     [
      9.651615515319934,
      3.4942518400633995,
      16.71823092536646
     ],
     [
      4.784662344680067,
      11.015048349936599,
      16.71823092536646
     ],
     [
      9.651615515319934,
      11.015048349936599,
      2.4703847946335413
     ],
     [
      4.784662344680067,
      3.4942518400633995,
      2.4703847946335413
     ],
     [
      4.935962332242911,
      11.238119119126722,
      5.0672440581114895
     ],
     [
      9.50031552775709,
      3.271181070873277,
      5.0672440581114895
     ],
     [
      4.935962332242911,
      3.271181070873277,
      14.121371661888512
     ],
     [
      9.50031552775709,
      11.238119119126722,
      14.121371661888512
     ],
     [
      9.50031552775709,
      3.271181070873277,
      14.121371661888512
     ],
     [
      4.935962332242911,
      11.238119119126722,
      14.121371661888512
     ],
     [
      9.50031552775709,
      11.238119119126722,
      5.0672440581114895
     ],
     [
      4.935962332242911,
      3.271181070873277,
      5.0672440581114895
     ],
     [
      5.554069469803357,
      10.432993118421557,
      0
     ],
     [
      8.882208390196643,
      4.076307071578442,
      0
     ],
     [
      5.554069469803357,
      4.076307071578442,
      0
     ],
     [
      8.882208390196643,
      10.432993118421557,
      0
     ],
     [
      4.719438086406358,
      8.562245349097024,
      1.6694128297046726
     ],
     [
      9.716839773593643,
      5.947054840902975,
      1.6694128297046726
     ],
     [
      4.719438086406358,
      5.947054840902975,
      17.51920289029533
     ],
     [
      9.716839773593643,
      8.562245349097024,
      17.51920289029533
     ],
     [
      9.716839773593643,
      5.947054840902975,
      17.51920289029533
     ],
     [
      4.719438086406358,
      8.562245349097024,
      17.51920289029533
     ],
     [
      9.716839773593643,
      8.562245349097024,
      1.6694128297046726
     ],
     [
      4.719438086406358,
      5.947054840902975,
      1.6694128297046726
     ],
     [
      7.21813893,
      0,
      6.937859117948222
     ],
     [
      7.21813893,
      0,
      12.25075660205178
     ],
     [
      4.980616338193905,
      13.205227793989106,
      7.385952823558604
     ],
     [
      9.455661521806094,
      1.304072396010892,
      7.385952823558604
     ],
     [
      4.980616338193905,
      1.304072396010892,
      11.802662896441397
     ],
     [
      9.455661521806094,
      13.205227793989106,
      11.802662896441397
     ],
     [
      9.455661521806094,
      1.304072396010892,
      11.802662896441397
     ],
     [
      4.980616338193905,
      13.205227793989106,
      11.802662896441397
     ],
     [
      9.455661521806094,
      13.205227793989106,
      7.385952823558604
     ],
     [
      4.980616338193905,
      1.304072396010892,
      7.385952823558604
     ],
     [
      3.5764239880612894,
      11.196926055143297,
      8.210861051508916
     ],
     [
      10.859853871938713,
      3.312374134856702,
      8.210861051508916
     ],
     [
      3.5764239880612894,
      3.312374134856702,
      10.977754668491086
     ],
     [
      10.859853871938713,
      11.196926055143297,
      10.977754668491086
     ],
     [
      10.859853871938713,
      3.312374134856702,
      10.977754668491086
     ],
     [
      3.5764239880612894,
      11.196926055143297,
      10.977754668491086
     ],
     [
      10.859853871938713,
      11.196926055143297,
      8.210861051508916
     ],
     [
      3.5764239880612894,
      3.312374134856702,
      8.210861051508916
     ],
     [
      5.933688286577154,
      10.656408048212187,
      7.39656316862098
     ],
     [
      8.502589573422847,
      3.8528921417878124,
      7.39656316862098
     ],
     [
      5.933688286577154,
      3.8528921417878124,
      11.792052551379022
     ],
     [
      8.502589573422847,
      10.656408048212187,
      11.792052551379022
     ],
     [
      8.502589573422847,
      3.8528921417878124,
      11.792052551379022
     ],
     [
      5.933688286577154,
      10.656408048212187,
      11.792052551379022
     ],
     [
      8.502589573422847,
      10.656408048212187,
      7.39656316862098
     ],
     [
      5.933688286577154,
      3.8528921417878124,
      7.39656316862098
     ],
     [
      7.21813893,
      9.952974975771697,
      5.203979063553694
     ],
     [
      7.21813893,
      4.556325214228303,
      5.203979063553694
     ],
     [
      7.21813893,
      4.556325214228303,
      13.984636656446307
     ],
     [
      7.21813893,
      9.952974975771697,
      13.984636656446307
     ],
     [
      7.21813893,
      7.254650095,
      5.7635467295555305
     ],
     [
      7.21813893,
      7.254650095,
      13.425068990444469
     ],
     [
      5.397113059849407,
      7.254650095,
      3.7820974577754494
     ],
     [
      9.039164800150592,
      7.254650095,
      3.7820974577754494
     ],
     [
      5.397113059849407,
      7.254650095,
      15.406518262224553
     ],
     [
      9.039164800150592,
      7.254650095,
      15.406518262224553
     ],
     [
      4.999348852345041,
      8.64607819938582,
      5.945407218814145
     ],
     [
      9.436929007654959,
      5.86322199061418,
      5.945407218814145
     ],
     [
      4.999348852345041,
      5.86322199061418,
      13.243208501185855
     ],
     [
      9.436929007654959,
      8.64607819938582,
      13.243208501185855
     ],
     [
      9.436929007654959,
      5.86322199061418,
      13.243208501185855
     ],
     [
      4.999348852345041,
      8.64607819938582,
      13.243208501185855
     ],
     [
      9.436929007654959,
      8.64607819938582,
      5.945407218814145
     ],
     [
      4.999348852345041,
      5.86322199061418,
      5.945407218814145
     ],
     [
      5.718175446367471,
      12.039381438284293,
      9.59430786
     ],
     [
      8.71810241363253,
      2.4699187517157073,
      9.59430786
     ],
     [
      5.718175446367471,
      2.4699187517157073,
      9.59430786
     ],
     [
      8.71810241363253,
      12.039381438284293,
      9.59430786
     ],
     [
      7.21813893,
      9.76624594095347,
      1.9553274254281308
     ],
     [
      7.21813893,
      4.743054249046528,
      1.9553274254281308
     ],
     [
      7.21813893,
      4.743054249046528,
      17.23328829457187
     ],
     [
      7.21813893,
      9.76624594095347,
      17.23328829457187
     ],
     [
      2.5565797793294047,
      0,
      5.580444928745989
     ],
     [
      11.879698080670597,
      0,
      5.580444928745989
     ],
     [
      2.5565797793294047,
      0,
      13.608170791254011
     ],
     [
      11.879698080670597,
      0,
      13.608170791254011
     ],
     [
      2.5461201185687203,
      10.859202505665792,
      4.182403642910588
     ],
     [
      11.890157741431281,
      3.6500976843342086,
      4.182403642910588
     ],
     [
      2.5461201185687203,
      3.6500976843342086,
      15.006212077089414
     ],
     [
      11.890157741431281,
      10.859202505665792,
      15.006212077089414
     ],
     [
      11.890157741431281,
      3.6500976843342086,
      15.006212077089414
     ],
     [
      2.5461201185687203,
      10.859202505665792,
      15.006212077089414
     ],
     [
      11.890157741431281,
      10.859202505665792,
      4.182403642910588
     ],
     [
      2.5461201185687203,
      3.6500976843342086,
      4.182403642910588
     ],
     [
      0,
      0,
      6.351478239770043
     ],
     [
      0,
      0,
      12.837137480229957
     ],
     [
      1.8001947542869483,
      13.179472045035833,
      7.789819264454432
     ],
     [
      12.636083105713052,
      1.329828144964165,
      7.789819264454432
     ],
     [
      1.8001947542869483,
      1.329828144964165,
      11.39879645554557
     ],
     [
      12.636083105713052,
      13.179472045035833,
      11.39879645554557
     ],
     [
      12.636083105713052,
      1.329828144964165,
      11.39879645554557
     ],
     [
      1.8001947542869483,
      13.179472045035833,
      11.39879645554557
     ],
     [
      12.636083105713052,
      13.179472045035833,
      7.789819264454432
     ],
     [
      1.8001947542869483,
      1.329828144964165,
      7.789819264454432
     ],
     [
      1.510109732800872,
      10.723388636516303,
      6.7958908013407004
     ],
     [
      12.92616812719913,
      3.785911553483698,
      6.7958908013407004
     ],
     [
      1.510109732800872,
      3.785911553483698,
      12.392724918659301
     ],
     [
      12.92616812719913,
      10.723388636516303,
      12.392724918659301
     ],
     [
      12.92616812719913,
      3.785911553483698,
      12.392724918659301
     ],
     [
      1.510109732800872,
      10.723388636516303,
      12.392724918659301
     ],
     [
      12.92616812719913,
      10.723388636516303,
      6.7958908013407004
     ],
     [
      1.510109732800872,
      3.785911553483698,
      6.7958908013407004
     ],
     [
      0,
      10.478360217883642,
      4.664412075489127
     ],
     [
      0,
      4.030939972116357,
      4.664412075489127
     ],
     [
      0,
      4.030939972116357,
      14.524203644510873
     ],
     [
      0,
      10.478360217883642,
      14.524203644510873
     ],
     [
      0,
      7.254650095,
      3.6909033696799924
     ],
     [
      0,
      7.254650095,
      15.49771235032001
     ],
     [
      2.7506647079487094,
      7.254650095,
      3.084064356965778
     ],
     [
      11.68561315205129,
      7.254650095,
      3.084064356965778
     ],
     [
      2.7506647079487094,
      7.254650095,
      16.104551363034222
     ],
     [
      11.68561315205129,
      7.254650095,
      16.104551363034222
     ],
     [
      1.7729379067850395,
      8.566308243336227,
      5.2188228010162145
     ],
     [
      12.66333995321496,
      5.9429919466637715,
      5.2188228010162145
     ],
     [
      1.7729379067850395,
      5.9429919466637715,
      13.969792918983787
     ],
     [
      12.66333995321496,
      8.566308243336227,
      13.969792918983787
     ],
     [
      12.66333995321496,
      5.9429919466637715,
      13.969792918983787
     ],
     [
      1.7729379067850395,
      8.566308243336227,
      13.969792918983787
     ],
     [
      12.66333995321496,
      8.566308243336227,
      5.2188228010162145
     ],
     [
      1.7729379067850395,
      5.9429919466637715,
      5.2188228010162145
     ],
     [
      1.3893099912867426,
      11.254827303760516,
      9.59430786
     ],
     [
      13.046967868713258,
      3.2544728862394825,
      9.59430786
     ],
     [
      1.3893099912867426,
      3.2544728862394825,
      9.59430786
     ],
     [
      13.046967868713258,
      11.254827303760516,
      9.59430786
     ]
    ],
    "nsites": 216,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-1205213_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.07174161092592435,
      "formation_energy_per_atom": -2.974076409629632,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-1205213_GGA_GGA+U",
      "energy_above_hull": 0.07174161092592435,
      "formation_energy_per_atom": -3.1962904782407415,
      "last_updated_thermo": "2023-04-27T01:12:03Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-554397",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2c0ebcd30f748b4779ee",
    "last_modified": "2021-02-04T10:32:28Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O16Si8",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O16Si8",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      4.719159,
      0,
      0
     ],
     [
      0,
      7.122919,
      0
     ],
     [
      0,
      0,
      9.774747
     ]
    ],
    "cartesian_site_positions": [
     [
      1.07011649484,
      3.019597682913,
      5.886704534292
     ],
     [
      1.07011649484,
      0.541861817087,
      0.9993310342919999
     ],
     [
      1.07011649484,
      6.581057182913,
      3.8880424657079997
     ],
     [
      1.07011649484,
      4.1033213170869995,
      8.775415965708
     ],
     [
      3.6490425051600006,
      6.581057182913,
      8.775415965708
     ],
     [
      3.6490425051600006,
      0.541861817087,
      5.886704534292
     ],
     [
      3.6490425051600006,
      3.019597682913,
      0.9993310342919999
     ],
     [
      3.6490425051600006,
      4.1033213170869995,
      3.8880424657079997
     ],
     [
      0,
      3.5614595,
      0
     ],
     [
      3.1309354768680002,
      3.5614595,
      2.44368675
     ],
     [
      2.3595795,
      0,
      0
     ],
     [
      0,
      5.34218925,
      3.318125841873
     ],
     [
      2.3595795,
      0,
      4.8873735
     ],
     [
      0,
      1.78072975,
      6.4566211581270005
     ],
     [
      0,
      1.78072975,
      1.5692476581269998
     ],
     [
      3.1309354768680002,
      0,
      7.33106025
     ],
     [
      0,
      5.34218925,
      8.205499341872999
     ],
     [
      2.3595795,
      3.5614595,
      4.8873735
     ],
     [
      0,
      0,
      4.8873735
     ],
     [
      1.588223523132,
      0,
      2.44368675
     ],
     [
      2.3595795,
      3.5614595,
      0
     ],
     [
      1.588223523132,
      3.5614595,
      7.33106025
     ],
     [
      0,
      0,
      0
     ],
     [
      0,
      3.5614595,
      4.8873735
     ]
    ],
    "nsites": 24,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-554397_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.6576060429166652,
      "formation_energy_per_atom": -2.3882119776388913,
      "last_updated_thermo": "2023-04-27T01:11:08Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-554397_GGA_GGA+U",
      "energy_above_hull": 0.6576060429166661,
      "formation_energy_per_atom": -2.6104260462499997,
      "last_updated_thermo": "2023-04-27T01:12:03Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  },
  {
   "id": "mp-1365799",
   "type": "structures",
   "attributes": {
    "immutable_id": "645d2c0ebcd30f748b477a1a",
    "last_modified": "2020-05-02T07:15:08Z",
    "elements": [
     "O",
     "Si"
    ],
    "nelements": 2,
    "elements_ratios": [
     0.3333333333333333,
     0.6666666666666666
    ],
    "chemical_formula_descriptive": "O32Si16",
    "chemical_formula_reduced": "O2Si",
    "chemical_formula_hill": "O32Si16",
    "chemical_formula_anonymous": "A2B",
    "dimension_types": [
     1,
     1,
     1
    ],
    "nperiodic_dimensions": 3,
    "lattice_vectors": [
     [
      -8.837414,
      8.860732,
      8.911577
     ],
     [
      8.837414,
      -8.860732,
      8.911577
     ],
     [
      8.837414,
      8.860732,
      -8.911577
     ]
    ],
    "cartesian_site_positions": [
     [
      -2.8587063883378505e-16,
      9.505119873968,
      0.9842480333420002
     ],
     [
      10.24923507357,
      -2.1863944817319996,
      3.0447561325509995
     ],
     [
      7.425592926430001,
      -2.1863944817320005,
      5.866820867449
     ],
     [
      7.42559292643,
      -2.1863944817320005,
      3.0447561325509995
     ],
     [
      -1.4118210735699999,
      11.047126481732,
      5.866820867448999
     ],
     [
      10.24923507357,
      -2.1863944817319996,
      5.8668208674489986
     ],
     [
      -3.4487301141880002,
      12.629857013768,
      4.455788500000001
     ],
     [
      1.4118210735699996,
      11.047126481732,
      5.866820867449
     ],
     [
      0.000008837414001197653,
      9.505111013236,
      7.927320055080999
     ],
     [
      12.286144114188001,
      -3.7691250137680012,
      4.455788499999999
     ],
     [
      3.4487389516020004,
      12.6298658745,
      4.455779588423
     ],
     [
      -1.4118210735699999,
      11.047126481732002,
      3.044756132551
     ],
     [
      5.388675048398001,
      -3.7691338745,
      4.455797411577
     ],
     [
      8.837405162586002,
      -0.6443790132360006,
      0.9842569449190003
     ],
     [
      8.837414,
      -0.6443878739680002,
      7.927328966657999
     ],
     [
      1.4118210735699996,
      11.047126481732,
      3.0447561325510004
     ],
     [
      -2.7005016204640007,
      5.668405196504,
      12.019026076746
     ],
     [
      6.13692121695,
      3.1923179427640003,
      -3.1074401651690002
     ],
     [
      7.489036721536,
      -1.1770064744879998,
      1.7581650263299995
     ],
     [
      5.096324555863999,
      12.340873100320001,
      4.455788499999998
     ],
     [
      7.489036721536,
      -1.1770064744879998,
      7.15341197367
     ],
     [
      6.13692121695,
      -3.192335664228,
      5.804136834831
     ],
     [
      11.537915620464,
      3.192326803496,
      -3.1074490767459992
     ],
     [
      -2.700501620464,
      12.053058803496,
      3.1074490767459997
     ],
     [
      5.527663435529462e-16,
      5.818984476112,
      11.902694350588
     ],
     [
      2.700492783049999,
      5.668414057236,
      12.019017165168998
     ],
     [
      8.837422837414001,
      -3.04175638462,
      5.920450737835001
     ],
     [
      3.7410894441360005,
      -3.4801411003200005,
      4.4557885
     ],
     [
      3.741089444136,
      3.480141100320001,
      13.367365499999998
     ],
     [
      8.837405162586,
      0.9831247975959996,
      8.256103776919002
     ],
     [
      10.185791278464,
      -1.1770064744880004,
      7.15341197367
     ],
     [
      10.185791278464,
      -1.1770064744880004,
      1.7581650263300006
     ],
     [
      8.837414,
      0.9831159368640003,
      0.6554821346579994
     ],
     [
      -1.3483772784640011,
      10.037738474488,
      1.7581650263299997
     ],
     [
      7.373549395384001,
      -1.3311300468960006,
      4.455788500000001
     ],
     [
      5.096324555864,
      5.3805908996800005,
      -4.4557885
     ],
     [
      2.700492783049999,
      12.053067664228001,
      3.1074401651689993
     ],
     [
      8.837414,
      3.041747523888,
      -2.9911173505879995
     ],
     [
      -1.3483772784640002,
      10.037738474488,
      7.153411973669998
     ],
     [
      1.3483772784640002,
      10.037738474488,
      7.153411973669999
     ],
     [
      1.3483772784639994,
      10.037738474488,
      1.75816502633
     ],
     [
      0.000008837413999440885,
      7.8776072024040005,
      0.6554732230810002
     ],
     [
      1.4638646046159995,
      10.191862046896,
      4.455788500000001
     ],
     [
      -0.000008837414000306419,
      11.902488384620002,
      2.9911262621649994
     ],
     [
      11.537915620464,
      -3.192326803496,
      5.804127923254
     ],
     [
      10.301278604616,
      -1.3311300468959992,
      4.4557885
     ],
     [
      -1.4638646046160002,
      10.191862046896,
      4.4557885
     ],
     [
      6.218970218228037e-16,
      7.877616063136,
      8.256094865342
     ]
    ],
    "nsites": 48,
    "species": [
     {
      "name": "Si",
      "chemical_symbols": [
       "Si"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     },
     {
      "name": "O",
      "chemical_symbols": [
       "O"
      ],
      "concentration": [
       1
      ],
      "mass": null,
      "original_name": null,
      "attached": null,
      "nattached": null
     }
    ],
    "species_at_sites": [
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "Si",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O",
     "O"
    ],
    "assemblies": null,
    "structure_features": [],
    "_mp_stability": {
     "gga_gga+u_r2scan": {
      "thermo_id": "mp-1365799_GGA_GGA+U_R2SCAN",
      "energy_above_hull": 0.1988256095833325,
      "formation_energy_per_atom": -2.846992410972225,
      "last_updated_thermo": "2023-04-27T01:11:10Z"
     },
     "gga_gga+u": {
      "thermo_id": "mp-1365799_GGA_GGA+U",
      "energy_above_hull": 0.1988256095833325,
      "formation_energy_per_atom": -3.069206479583333,
      "last_updated_thermo": "2023-04-27T01:12:06Z"
     }
    },
    "_mp_chemical_system": "O-Si"
   }
  }
 ],
 "meta": {
  "query": {
   "representation": "/structures?filter=chemical_formula_reduced=%22O2Si%22"
  },
  "api_version": "1.1.0",
  "more_data_available": true,
  "schema": "https://schemas.optimade.org/openapi/v1.1.0/optimade.json",
  "time_stamp": "2023-06-26T09:24:12Z",
  "data_returned": 321,
  "provider": {
   "name": "Materials Project - OPTIMADE",
   "description": "The Materials Project OPTIMADE endpoint",
   "prefix": "mp",
   "homepage": "https://materialsproject.org"
  },
  "data_available": 154387,
  "implementation": {
   "name": "OPTIMADE Python Tools",
   "version": "0.24.1",
   "source_url": "https://github.com/Materials-Consortia/optimade-python-tools",
   "maintainer": {
    "email": "dev@optimade.org"
   },
   "issue_tracker": "https://github.com/Materials-Consortia/optimade-python-tools/issues"
  }
 },
 "included": [],
 "links": {
  "next": "http://optimade.materialsproject.org/v1/structures?filter=chemical_formula_reduced%3D%22O2Si%22&page_offset=20"
 }
}
